New Primal-Dual Proximal Algorithm for Distributed Optimization

We consider a network of agents, each with its own private cost consisting of the sum of two possibly nonsmooth convex functions, one of which is composed with a linear operator. At every iteration each agent performs local calculations and can only communicate with its neighbors. The goal is to minimize the aggregate of the private cost functions and reach a consensus over a graph. We propose a primal-dual algorithm based on \emph{Asymmetric Forward-Backward-Adjoint} (AFBA), a new operator splitting technique introduced recently by two of the authors. Our algorithm includes the method of Chambolle and Pock as a special case and has linear convergence rate when the cost functions are piecewise linear-quadratic. We show that our distributed algorithm is easy to implement without the need to perform matrix inversions or inner loops. We demonstrate through computational experiments how selecting the parameter of our algorithm can lead to larger step sizes and yield better performance.

==> plotdata/alg1_convergence.dat <==
   1.0000000e+00   1.0000000e+00
   2.0000000e+00   1.0000000e+00
   3.0000000e+00   1.0000000e+00
   4.0000000e+00   1.0000000e+00
   5.0000000e+00   1.0000000e+00
   6.0000000e+00   1.0000000e+00
   7.0000000e+00   1.0000000e+00
   8.0000000e+00   1.0000000e+00
   9.0000000e+00   1.0000000e+00
   1.0000000e+01   1.0000000e+00
   1.1000000e+01   1.0000000e+00
   1.2000000e+01   1.0000000e+00
   1.3000000e+01   1.0000000e+00
   1.4000000e+01   1.0000000e+00
   1.5000000e+01   1.0000000e+00
   1.6000000e+01   1.0000000e+00
   1.7000000e+01   1.0000000e+00
   1.8000000e+01   1.0000000e+00
   1.9000000e+01   9.9959766e-01
   2.0000000e+01   9.9869408e-01
   2.1000000e+01   9.9720704e-01
   2.2000000e+01   9.9506456e-01
   2.3000000e+01   9.9220713e-01
   2.4000000e+01   9.8858905e-01
   2.5000000e+01   9.8417904e-01
   2.6000000e+01   9.7896004e-01
   2.7000000e+01   9.7292827e-01
   2.8000000e+01   9.6609165e-01
   2.9000000e+01   9.5846765e-01
   3.0000000e+01   9.5008090e-01
   3.1000000e+01   9.4096058e-01
   3.2000000e+01   9.3113796e-01
   3.3000000e+01   9.2064407e-01
   3.4000000e+01   9.0950798e-01
   3.5000000e+01   8.9775545e-01
   3.6000000e+01   8.8540830e-01
   3.7000000e+01   8.7248443e-01
   3.8000000e+01   8.5899833e-01
   3.9000000e+01   8.4496221e-01
   4.0000000e+01   8.3038743e-01
   4.1000000e+01   8.1528613e-01
   4.2000000e+01   7.9967296e-01
   4.3000000e+01   7.8356662e-01
   4.4000000e+01   7.6699118e-01
   4.5000000e+01   7.4997700e-01
   4.6000000e+01   7.3256122e-01
   4.7000000e+01   7.1478780e-01
   4.8000000e+01   6.9670703e-01
   4.9000000e+01   6.7837475e-01
   5.0000000e+01   6.6322747e-01
   5.1000000e+01   6.5046591e-01
   5.2000000e+01   6.3761250e-01
   5.3000000e+01   6.2625351e-01
   5.4000000e+01   6.1475834e-01
   5.5000000e+01   6.0264161e-01
   5.6000000e+01   5.8993718e-01
   5.7000000e+01   5.7710740e-01
   5.8000000e+01   5.6639033e-01
   5.9000000e+01   5.5610111e-01
   6.0000000e+01   5.4543716e-01
   6.1000000e+01   5.3436095e-01
   6.2000000e+01   5.2284118e-01
   6.3000000e+01   5.1085318e-01
   6.4000000e+01   4.9837941e-01
   6.5000000e+01   4.8540986e-01
   6.6000000e+01   4.7194259e-01
   6.7000000e+01   4.5798408e-01
   6.8000000e+01   4.4354963e-01
   6.9000000e+01   4.2866359e-01
   7.0000000e+01   4.1335950e-01
   7.1000000e+01   3.9768002e-01
   7.2000000e+01   3.8341674e-01
   7.3000000e+01   3.7158944e-01
   7.4000000e+01   3.5941001e-01
   7.5000000e+01   3.4710386e-01
   7.6000000e+01   3.3569005e-01
   7.7000000e+01   3.2406353e-01
   7.8000000e+01   3.1224295e-01
   7.9000000e+01   3.0025181e-01
   8.0000000e+01   2.8827547e-01
   8.1000000e+01   2.8040014e-01
   8.2000000e+01   2.7276293e-01
   8.3000000e+01   2.6444573e-01
   8.4000000e+01   2.5548187e-01
   8.5000000e+01   2.4592069e-01
   8.6000000e+01   2.3582553e-01
   8.7000000e+01   2.2527146e-01
   8.8000000e+01   2.1434279e-01
   8.9000000e+01   2.0313050e-01
   9.0000000e+01   1.9172952e-01
   9.1000000e+01   1.8023614e-01
   9.2000000e+01   1.6883732e-01
   9.3000000e+01   1.5882457e-01
   9.4000000e+01   1.4875400e-01
   9.5000000e+01   1.4473561e-01
   9.6000000e+01   1.4621867e-01
   9.7000000e+01   1.4754255e-01
   9.8000000e+01   1.4862327e-01
   9.9000000e+01   1.4938242e-01
   1.0000000e+02   1.4974819e-01
   1.0100000e+02   1.4965624e-01
   1.0200000e+02   1.4905047e-01
   1.0300000e+02   1.4788361e-01
   1.0400000e+02   1.4611781e-01
   1.0500000e+02   1.4372492e-01
   1.0600000e+02   1.4068676e-01
   1.0700000e+02   1.3699521e-01
   1.0800000e+02   1.3265211e-01
   1.0900000e+02   1.2766907e-01
   1.1000000e+02   1.2206718e-01
   1.1100000e+02   1.1587646e-01
   1.1200000e+02   1.0913536e-01
   1.1300000e+02   1.0488183e-01
   1.1400000e+02   1.1803507e-01
   1.1500000e+02   1.3124567e-01
   1.1600000e+02   1.4406055e-01
   1.1700000e+02   1.5642814e-01
   1.1800000e+02   1.6830104e-01
   1.1900000e+02   1.7963635e-01
   1.2000000e+02   1.9039582e-01
   1.2100000e+02   2.0054605e-01
   1.2200000e+02   2.1005867e-01
   1.2300000e+02   2.1891042e-01
   1.2400000e+02   2.2708329e-01
   1.2500000e+02   2.3456461e-01
   1.2600000e+02   2.4134712e-01
   1.2700000e+02   2.4742905e-01
   1.2800000e+02   2.5281414e-01
   1.2900000e+02   2.5751163e-01
   1.3000000e+02   2.6153623e-01
   1.3100000e+02   2.6490795e-01
   1.3200000e+02   2.6765199e-01
   1.3300000e+02   2.6979845e-01
   1.3400000e+02   2.7138201e-01
   1.3500000e+02   2.7244151e-01
   1.3600000e+02   2.7301951e-01
   1.3700000e+02   2.7316169e-01
   1.3800000e+02   2.7291630e-01
   1.3900000e+02   2.7233350e-01
   1.4000000e+02   2.7146467e-01
   1.4100000e+02   2.7036175e-01
   1.4200000e+02   2.6907654e-01
   1.4300000e+02   2.7233560e-01
   1.4400000e+02   2.7636003e-01
   1.4500000e+02   2.7999976e-01
   1.4600000e+02   2.8324466e-01
   1.4700000e+02   2.8608870e-01
   1.4800000e+02   2.8852999e-01
   1.4900000e+02   2.9111661e-01
   1.5000000e+02   2.9383301e-01
   1.5100000e+02   2.9614784e-01
   1.5200000e+02   2.9805525e-01
   1.5300000e+02   2.9955394e-01
   1.5400000e+02   3.0064726e-01
   1.5500000e+02   3.0134320e-01
   1.5600000e+02   3.0165432e-01
   1.5700000e+02   3.0159760e-01
   1.5800000e+02   3.0119409e-01
   1.5900000e+02   3.0283425e-01
   1.6000000e+02   3.0440115e-01
   1.6100000e+02   3.0561574e-01
   1.6200000e+02   3.0647220e-01
   1.6300000e+02   3.0696805e-01
   1.6400000e+02   3.0710410e-01
   1.6500000e+02   3.0688441e-01
   1.6600000e+02   3.0631613e-01
   1.6700000e+02   3.0540934e-01
   1.6800000e+02   3.0417689e-01
   1.6900000e+02   3.0263418e-01
   1.7000000e+02   3.0079891e-01
   1.7100000e+02   2.9869086e-01
   1.7200000e+02   2.9633162e-01
   1.7300000e+02   2.9374430e-01
   1.7400000e+02   2.9154619e-01
   1.7500000e+02   2.9365547e-01
   1.7600000e+02   2.9556838e-01
   1.7700000e+02   2.9725447e-01
   1.7800000e+02   2.9868509e-01
   1.7900000e+02   2.9983370e-01
   1.8000000e+02   3.0067618e-01
   1.8100000e+02   3.0119109e-01
   1.8200000e+02   3.0135988e-01
   1.8300000e+02   3.0116709e-01
   1.8400000e+02   3.0060047e-01
   1.8500000e+02   2.9965111e-01
   1.8600000e+02   2.9831342e-01
   1.8700000e+02   2.9658520e-01
   1.8800000e+02   2.9446758e-01
   1.8900000e+02   2.9196494e-01
   1.9000000e+02   2.8908479e-01
   1.9100000e+02   2.8583766e-01
   1.9200000e+02   2.8223689e-01
   1.9300000e+02   2.7829843e-01
   1.9400000e+02   2.7404067e-01
   1.9500000e+02   2.6948416e-01
   1.9600000e+02   2.6465138e-01
   1.9700000e+02   2.5956647e-01
   1.9800000e+02   2.5425499e-01
   1.9900000e+02   2.4874364e-01
   2.0000000e+02   2.4305999e-01
   2.0100000e+02   2.3723220e-01
   2.0200000e+02   2.3128880e-01
   2.0300000e+02   2.2586580e-01
   2.0400000e+02   2.2192112e-01
   2.0500000e+02   2.1781195e-01
   2.0600000e+02   2.1355784e-01
   2.0700000e+02   2.0917974e-01
   2.0800000e+02   2.0609598e-01
   2.0900000e+02   2.0418800e-01
   2.1000000e+02   2.0213012e-01
   2.1100000e+02   1.9990368e-01
   2.1200000e+02   1.9749202e-01
   2.1300000e+02   1.9488079e-01
   2.1400000e+02   1.9205824e-01
   2.1500000e+02   1.8901537e-01
   2.1600000e+02   1.8574614e-01
   2.1700000e+02   1.8224761e-01
   2.1800000e+02   1.7851996e-01
   2.1900000e+02   1.7456653e-01
   2.2000000e+02   1.7039383e-01
   2.2100000e+02   1.6601142e-01
   2.2200000e+02   1.6143177e-01
   2.2300000e+02   1.5667014e-01
   2.2400000e+02   1.5174432e-01
   2.2500000e+02   1.4667437e-01
   2.2600000e+02   1.4148236e-01
   2.2700000e+02   1.3619199e-01
   2.2800000e+02   1.3082832e-01
   2.2900000e+02   1.2663190e-01
   2.3000000e+02   1.2357847e-01
   2.3100000e+02   1.2048208e-01
   2.3200000e+02   1.1733998e-01
   2.3300000e+02   1.1414999e-01
   2.3400000e+02   1.1091047e-01
   2.3500000e+02   1.0911565e-01
   2.3600000e+02   1.0794472e-01
   2.3700000e+02   1.0662413e-01
   2.3800000e+02   1.0513614e-01
   2.3900000e+02   1.0346504e-01
   2.4000000e+02   1.0159734e-01
   2.4100000e+02   9.9521937e-02
   2.4200000e+02   9.7230229e-02
   2.4300000e+02   9.4716216e-02
   2.4400000e+02   9.1976556e-02
   2.4500000e+02   8.9010595e-02
   2.4600000e+02   8.5820362e-02
   2.4700000e+02   8.2410529e-02
   2.4800000e+02   8.0070164e-02
   2.4900000e+02   7.8367579e-02
   2.5000000e+02   7.6439050e-02
   2.5100000e+02   7.4281807e-02
   2.5200000e+02   7.1895531e-02
   2.5300000e+02   6.9282343e-02
   2.5400000e+02   6.7672585e-02
   2.5500000e+02   6.6447872e-02
   2.5600000e+02   6.5040555e-02
   2.5700000e+02   6.3442680e-02
   2.5800000e+02   6.1648219e-02
   2.5900000e+02   5.9653136e-02
   2.6000000e+02   5.7455433e-02
   2.6100000e+02   5.5055172e-02
   2.6200000e+02   5.2454489e-02
   2.6300000e+02   4.9657577e-02
   2.6400000e+02   4.6670663e-02
   2.6500000e+02   4.3501958e-02
   2.6600000e+02   4.1375223e-02
   2.6700000e+02   3.9327651e-02
   2.6800000e+02   3.7116994e-02
   2.6900000e+02   3.4748372e-02
   2.7000000e+02   3.2228351e-02
   2.7100000e+02   2.9564861e-02
   2.7200000e+02   2.6767101e-02
   2.7300000e+02   2.8361167e-02
   2.7400000e+02   3.1962590e-02
   2.7500000e+02   3.5808950e-02
   2.7600000e+02   3.9498847e-02
   2.7700000e+02   4.3018967e-02
   2.7800000e+02   4.6357346e-02
   2.7900000e+02   4.9503480e-02
   2.8000000e+02   5.2448429e-02
   2.8100000e+02   5.5184894e-02
   2.8200000e+02   5.7707279e-02
   2.8300000e+02   6.0011735e-02
   2.8400000e+02   6.2096185e-02
   2.8500000e+02   6.3960327e-02
   2.8600000e+02   6.5605623e-02
   2.8700000e+02   6.7035267e-02
   2.8800000e+02   6.8254136e-02
   2.8900000e+02   6.9268727e-02
   2.9000000e+02   7.0087077e-02
   2.9100000e+02   7.0718668e-02
   2.9200000e+02   7.1174316e-02
   2.9300000e+02   7.1466057e-02
   2.9400000e+02   7.1607009e-02
   2.9500000e+02   7.1611233e-02
   2.9600000e+02   7.1493583e-02
   2.9700000e+02   7.1269547e-02
   2.9800000e+02   7.0998368e-02
   2.9900000e+02   7.1855189e-02
   3.0000000e+02   7.2581426e-02
   3.0100000e+02   7.3185941e-02
   3.0200000e+02   7.3678434e-02
   3.0300000e+02   7.4069266e-02
   3.0400000e+02   7.4369291e-02
   3.0500000e+02   7.4589679e-02
   3.0600000e+02   7.4741751e-02
   3.0700000e+02   7.4836807e-02
   3.0800000e+02   7.5835889e-02
   3.0900000e+02   7.6937954e-02
   3.1000000e+02   7.7967148e-02
   3.1100000e+02   7.8918490e-02
   3.1200000e+02   7.9787590e-02
   3.1300000e+02   8.0570720e-02
   3.1400000e+02   8.1264877e-02
   3.1500000e+02   8.1867831e-02
   3.1600000e+02   8.2378161e-02
   3.1700000e+02   8.2795279e-02
   3.1800000e+02   8.3119436e-02
   3.1900000e+02   8.3351721e-02
   3.2000000e+02   8.3494043e-02
   3.2100000e+02   8.3549098e-02
   3.2200000e+02   8.3605103e-02
   3.2300000e+02   8.3654989e-02
   3.2400000e+02   8.3619195e-02
   3.2500000e+02   8.3501394e-02
   3.2600000e+02   8.3305974e-02
   3.2700000e+02   8.3417384e-02
   3.2800000e+02   8.3911530e-02
   3.2900000e+02   8.4319078e-02
   3.3000000e+02   8.4636917e-02
   3.3100000e+02   8.4862555e-02
   3.3200000e+02   8.4994142e-02
   3.3300000e+02   8.5030478e-02
   3.3400000e+02   8.4971020e-02
   3.3500000e+02   8.5174140e-02
   3.3600000e+02   8.6010684e-02
   3.3700000e+02   8.6751540e-02
   3.3800000e+02   8.7387199e-02
   3.3900000e+02   8.7909054e-02
   3.4000000e+02   8.8309481e-02
   3.4100000e+02   8.8581909e-02
   3.4200000e+02   8.8720878e-02
   3.4300000e+02   8.8722083e-02
   3.4400000e+02   8.8582414e-02
   3.4500000e+02   8.8299973e-02
   3.4600000e+02   8.7874087e-02
   3.4700000e+02   8.7305304e-02
   3.4800000e+02   8.6595381e-02
   3.4900000e+02   8.5747255e-02
   3.5000000e+02   8.4765005e-02
   3.5100000e+02   8.3653803e-02
   3.5200000e+02   8.2419852e-02
   3.5300000e+02   8.1070320e-02
   3.5400000e+02   7.9613254e-02
   3.5500000e+02   7.8057498e-02
   3.5600000e+02   7.6412594e-02
   3.5700000e+02   7.4688683e-02
   3.5800000e+02   7.3624749e-02
   3.5900000e+02   7.3065603e-02
   3.6000000e+02   7.2393599e-02
   3.6100000e+02   7.1610450e-02
   3.6200000e+02   7.0718689e-02
   3.6300000e+02   6.9721642e-02
   3.6400000e+02   6.8623385e-02
   3.6500000e+02   6.7428698e-02
   3.6600000e+02   6.6143024e-02
   3.6700000e+02   6.4772406e-02
   3.6800000e+02   6.3323435e-02
   3.6900000e+02   6.1803186e-02
   3.7000000e+02   6.0219158e-02
   3.7100000e+02   5.9308417e-02
   3.7200000e+02   5.8749772e-02
   3.7300000e+02   5.8097857e-02
   3.7400000e+02   5.7353997e-02
   3.7500000e+02   5.6520126e-02
   3.7600000e+02   5.5598793e-02
   3.7700000e+02   5.4593139e-02
   3.7800000e+02   5.3506892e-02
   3.7900000e+02   5.2344340e-02
   3.8000000e+02   5.1110311e-02
   3.8100000e+02   4.9810144e-02
   3.8200000e+02   4.8449658e-02
   3.8300000e+02   4.7035113e-02
   3.8400000e+02   4.6718450e-02
   3.8500000e+02   4.6444371e-02
   3.8600000e+02   4.6066759e-02
   3.8700000e+02   4.5585076e-02
   3.8800000e+02   4.5000102e-02
   3.8900000e+02   4.4313895e-02
   3.9000000e+02   4.3529739e-02
   3.9100000e+02   4.2652073e-02
   3.9200000e+02   4.1686409e-02
   3.9300000e+02   4.0639233e-02
   3.9400000e+02   3.9517901e-02
   3.9500000e+02   3.8330521e-02
   3.9600000e+02   3.7575340e-02
   3.9700000e+02   3.7759046e-02
   3.9800000e+02   3.7858597e-02
   3.9900000e+02   3.7864789e-02
   4.0000000e+02   3.7769430e-02
   4.0100000e+02   3.7565424e-02
   4.0200000e+02   3.7246843e-02
   4.0300000e+02   3.6808987e-02
   4.0400000e+02   3.6248427e-02
   4.0500000e+02   3.5563039e-02
   4.0600000e+02   3.4752020e-02
   4.0700000e+02   3.3815892e-02
   4.0800000e+02   3.2756490e-02
   4.0900000e+02   3.2358096e-02
   4.1000000e+02   3.1938418e-02
   4.1100000e+02   3.1391123e-02
   4.1200000e+02   3.0716385e-02
   4.1300000e+02   2.9915612e-02
   4.1400000e+02   2.9439573e-02
   4.1500000e+02   2.9692900e-02
   4.1600000e+02   2.9850726e-02
   4.1700000e+02   2.9906123e-02
   4.1800000e+02   2.9853124e-02
   4.1900000e+02   2.9686768e-02
   4.2000000e+02   2.9403153e-02
   4.2100000e+02   2.8999462e-02
   4.2200000e+02   2.8473991e-02
   4.2300000e+02   2.7826160e-02
   4.2400000e+02   2.7056516e-02
   4.2500000e+02   2.6166731e-02
   4.2600000e+02   2.5159578e-02
   4.2700000e+02   2.4038909e-02
   4.2800000e+02   2.2809617e-02
   4.2900000e+02   2.1477589e-02
   4.3000000e+02   2.0049653e-02
   4.3100000e+02   1.8533511e-02
   4.3200000e+02   1.6937671e-02
   4.3300000e+02   1.5271371e-02
   4.3400000e+02   1.4049623e-02
   4.3500000e+02   1.3655476e-02
   4.3600000e+02   1.3187829e-02
   4.3700000e+02   1.3477987e-02
   4.3800000e+02   1.4115081e-02
   4.3900000e+02   1.4631963e-02
   4.4000000e+02   1.5147782e-02
   4.4100000e+02   1.5813872e-02
   4.4200000e+02   1.6404761e-02
   4.4300000e+02   1.6921039e-02
   4.4400000e+02   1.7363877e-02
   4.4500000e+02   1.7735013e-02
   4.4600000e+02   1.8036726e-02
   4.4700000e+02   1.8271812e-02
   4.4800000e+02   1.8443555e-02
   4.4900000e+02   1.8555691e-02
   4.5000000e+02   1.8612371e-02
   4.5100000e+02   1.8618118e-02
   4.5200000e+02   1.8577783e-02
   4.5300000e+02   1.8496496e-02
   4.5400000e+02   1.8379616e-02
   4.5500000e+02   1.8524779e-02
   4.5600000e+02   1.9201313e-02
   4.5700000e+02   1.9808649e-02
   4.5800000e+02   2.0345747e-02
   4.5900000e+02   2.0812102e-02
   4.6000000e+02   2.1207747e-02
   4.6100000e+02   2.1533242e-02
   4.6200000e+02   2.1789660e-02
   4.6300000e+02   2.1978575e-02
   4.6400000e+02   2.2102035e-02
   4.6500000e+02   2.2162540e-02
   4.6600000e+02   2.2163012e-02
   4.6700000e+02   2.2106765e-02
   4.6800000e+02   2.1997469e-02
   4.6900000e+02   2.1839114e-02
   4.7000000e+02   2.2117007e-02
   4.7100000e+02   2.2477248e-02
   4.7200000e+02   2.2800401e-02
   4.7300000e+02   2.3085049e-02
   4.7400000e+02   2.3330157e-02
   4.7500000e+02   2.3535080e-02
   4.7600000e+02   2.3699571e-02
   4.7700000e+02   2.3823777e-02
   4.7800000e+02   2.3908234e-02
   4.7900000e+02   2.3953859e-02
   4.8000000e+02   2.3961929e-02
   4.8100000e+02   2.3934068e-02
   4.8200000e+02   2.3872216e-02
   4.8300000e+02   2.3778609e-02
   4.8400000e+02   2.3655739e-02
   4.8500000e+02   2.3506329e-02
   4.8600000e+02   2.3608215e-02
   4.8700000e+02   2.3992173e-02
   4.8800000e+02   2.4343359e-02
   4.8900000e+02   2.4659016e-02
   4.9000000e+02   2.4936662e-02
   4.9100000e+02   2.5174134e-02
   4.9200000e+02   2.5369602e-02
   4.9300000e+02   2.5521578e-02
   4.9400000e+02   2.5702840e-02
   4.9500000e+02   2.6215889e-02
   4.9600000e+02   2.6658312e-02
   4.9700000e+02   2.7026900e-02
   4.9800000e+02   2.7319095e-02
   4.9900000e+02   2.7533003e-02
   5.0000000e+02   2.7667408e-02
   5.0100000e+02   2.7721772e-02
   5.0200000e+02   2.7696233e-02
   5.0300000e+02   2.7591598e-02
   5.0400000e+02   2.7409325e-02
   5.0500000e+02   2.7151505e-02
   5.0600000e+02   2.6820835e-02
   5.0700000e+02   2.6420589e-02
   5.0800000e+02   2.5954578e-02
   5.0900000e+02   2.5427115e-02
   5.1000000e+02   2.4842967e-02
   5.1100000e+02   2.4349380e-02
   5.1200000e+02   2.3848978e-02
   5.1300000e+02   2.3682369e-02
   5.1400000e+02   2.4350774e-02
   5.1500000e+02   2.4937983e-02
   5.1600000e+02   2.5439147e-02
   5.1700000e+02   2.5850196e-02
   5.1800000e+02   2.6167877e-02
   5.1900000e+02   2.6389774e-02
   5.2000000e+02   2.6514319e-02
   5.2100000e+02   2.6540804e-02
   5.2200000e+02   2.6469378e-02
   5.2300000e+02   2.6301032e-02
   5.2400000e+02   2.6037591e-02
   5.2500000e+02   2.5681679e-02
   5.2600000e+02   2.5236694e-02
   5.2700000e+02   2.4706767e-02
   5.2800000e+02   2.4096713e-02
   5.2900000e+02   2.3411988e-02
   5.3000000e+02   2.2658626e-02
   5.3100000e+02   2.1843179e-02
   5.3200000e+02   2.0972657e-02
   5.3300000e+02   2.0054452e-02
   5.3400000e+02   1.9404075e-02
   5.3500000e+02   1.8910954e-02
   5.3600000e+02   1.8385851e-02
   5.3700000e+02   1.7831617e-02
   5.3800000e+02   1.7251306e-02
   5.3900000e+02   1.6648149e-02
   5.4000000e+02   1.6179259e-02
   5.4100000e+02   1.5880205e-02
   5.4200000e+02   1.5569561e-02
   5.4300000e+02   1.5249320e-02
   5.4400000e+02   1.4921449e-02
   5.4500000e+02   1.4587873e-02
   5.4600000e+02   1.4428495e-02
   5.4700000e+02   1.4257341e-02
   5.4800000e+02   1.4069906e-02
   5.4900000e+02   1.3866788e-02
   5.5000000e+02   1.3648723e-02
   5.5100000e+02   1.3522187e-02
   5.5200000e+02   1.3414614e-02
   5.5300000e+02   1.3282964e-02
   5.5400000e+02   1.3126117e-02
   5.5500000e+02   1.2943202e-02
   5.5600000e+02   1.2733607e-02
   5.5700000e+02   1.2838387e-02
   5.5800000e+02   1.3006758e-02
   5.5900000e+02   1.3136490e-02
   5.6000000e+02   1.3224310e-02
   5.6100000e+02   1.3267370e-02
   5.6200000e+02   1.3263271e-02
   5.6300000e+02   1.3210088e-02
   5.6400000e+02   1.3106384e-02
   5.6500000e+02   1.2951219e-02
   5.6600000e+02   1.2744163e-02
   5.6700000e+02   1.2485295e-02
   5.6800000e+02   1.2175196e-02
   5.6900000e+02   1.1814948e-02
   5.7000000e+02   1.1406118e-02
   5.7100000e+02   1.1170488e-02
   5.7200000e+02   1.1003460e-02
   5.7300000e+02   1.0786223e-02
   5.7400000e+02   1.0519798e-02
   5.7500000e+02   1.0205664e-02
   5.7600000e+02   1.0475765e-02
   5.7700000e+02   1.0922815e-02
   5.7800000e+02   1.1331391e-02
   5.7900000e+02   1.1696492e-02
   5.8000000e+02   1.2013543e-02
   5.8100000e+02   1.2278431e-02
   5.8200000e+02   1.2487535e-02
   5.8300000e+02   1.2637760e-02
   5.8400000e+02   1.2726552e-02
   5.8500000e+02   1.2751921e-02
   5.8600000e+02   1.2712452e-02
   5.8700000e+02   1.2607312e-02
   5.8800000e+02   1.2436255e-02
   5.8900000e+02   1.2199619e-02
   5.9000000e+02   1.1898320e-02
   5.9100000e+02   1.1533835e-02
   5.9200000e+02   1.1108195e-02
   5.9300000e+02   1.0623953e-02
   5.9400000e+02   1.0084167e-02
   5.9500000e+02   9.4923653e-03
   5.9600000e+02   8.8525154e-03
   5.9700000e+02   8.1689860e-03
   5.9800000e+02   7.4465076e-03
   5.9900000e+02   6.6901285e-03
   6.0000000e+02   5.9051703e-03
   6.0100000e+02   5.0971795e-03
   6.0200000e+02   5.0298400e-03
   6.0300000e+02   5.0215333e-03
   6.0400000e+02   4.9718275e-03
   6.0500000e+02   4.8833250e-03
   6.0600000e+02   4.7589592e-03
   6.0700000e+02   4.6019615e-03
   6.0800000e+02   4.4158253e-03
   6.0900000e+02   4.2304192e-03
   6.1000000e+02   4.1619563e-03
   6.1100000e+02   4.0605983e-03
   6.1200000e+02   4.2029362e-03
   6.1300000e+02   4.3874189e-03
   6.1400000e+02   4.8805504e-03
   6.1500000e+02   5.4219506e-03
   6.1600000e+02   5.9099147e-03
   6.1700000e+02   6.3418130e-03
   6.1800000e+02   6.7155104e-03
   6.1900000e+02   7.0293830e-03
   6.2000000e+02   7.2823289e-03
   6.2100000e+02   7.4737751e-03
   6.2200000e+02   7.6036794e-03
   6.2300000e+02   7.6725280e-03
   6.2400000e+02   7.6813274e-03
   6.2500000e+02   7.6315929e-03
   6.2600000e+02   7.5253318e-03
   6.2700000e+02   7.5355937e-03
   6.2800000e+02   7.6738500e-03
   6.2900000e+02   7.7812509e-03
   6.3000000e+02   7.8578743e-03
   6.3100000e+02   7.9040340e-03
   6.3200000e+02   7.9202761e-03
   6.3300000e+02   7.9073724e-03
   6.3400000e+02   7.8663124e-03
   6.3500000e+02   7.7982936e-03
   6.3600000e+02   7.7047098e-03
   6.3700000e+02   7.5871379e-03
   6.3800000e+02   7.4473234e-03
   6.3900000e+02   7.2871644e-03
   6.4000000e+02   7.1086942e-03
   6.4100000e+02   6.9140632e-03
   6.4200000e+02   6.7055201e-03
   6.4300000e+02   6.4853915e-03
   6.4400000e+02   6.5963968e-03
   6.4500000e+02   6.8039567e-03
   6.4600000e+02   7.0012237e-03
   6.4700000e+02   7.1865012e-03
   6.4800000e+02   7.3582102e-03
   6.4900000e+02   7.5149034e-03
   6.5000000e+02   7.6552783e-03
   6.5100000e+02   7.7781874e-03
   6.5200000e+02   7.8826485e-03
   6.5300000e+02   7.9678510e-03
   6.5400000e+02   8.0331627e-03
   6.5500000e+02   8.2172900e-03
   6.5600000e+02   8.4047265e-03
   6.5700000e+02   8.5610722e-03
   6.5800000e+02   8.6853193e-03
   6.5900000e+02   8.7767664e-03
   6.6000000e+02   8.8350218e-03
   6.6100000e+02   8.8600020e-03
   6.6200000e+02   8.8519292e-03
   6.6300000e+02   8.8113240e-03
   6.6400000e+02   8.7389963e-03
   6.6500000e+02   8.6360333e-03
   6.6600000e+02   8.5037850e-03
   6.6700000e+02   8.3438467e-03
   6.6800000e+02   8.1580409e-03
   6.6900000e+02   7.9483953e-03
   6.7000000e+02   7.7171212e-03
   6.7100000e+02   7.4665885e-03
   6.7200000e+02   7.1993014e-03
   6.7300000e+02   6.9178714e-03
   6.7400000e+02   6.6249916e-03
   6.7500000e+02   6.6077020e-03
   6.7600000e+02   7.0711553e-03
   6.7700000e+02   7.5083102e-03
   6.7800000e+02   7.9155016e-03
   6.7900000e+02   8.2893540e-03
   6.8000000e+02   8.6268106e-03
   6.8100000e+02   8.9251582e-03
   6.8200000e+02   9.1820496e-03
   6.8300000e+02   9.3955216e-03
   6.8400000e+02   9.5640099e-03
   6.8500000e+02   9.6863596e-03
   6.8600000e+02   9.7618320e-03
   6.8700000e+02   9.7901081e-03
   6.8800000e+02   9.7712870e-03
   6.8900000e+02   9.7058811e-03
   6.9000000e+02   9.5948079e-03
   6.9100000e+02   9.4393775e-03
   6.9200000e+02   9.2412767e-03
   6.9300000e+02   9.0025498e-03
   6.9400000e+02   8.7255769e-03
   6.9500000e+02   8.4130484e-03
   6.9600000e+02   8.0679375e-03
   6.9700000e+02   7.6934700e-03
   6.9800000e+02   7.2930928e-03
   6.9900000e+02   6.8704400e-03
   7.0000000e+02   6.7196907e-03
   7.0100000e+02   6.5717368e-03
   7.0200000e+02   6.4034245e-03
   7.0300000e+02   6.2157733e-03
   7.0400000e+02   6.0099571e-03
   7.0500000e+02   5.7872936e-03
   7.0600000e+02   5.5492325e-03
   7.0700000e+02   5.2973429e-03
   7.0800000e+02   5.0332992e-03
   7.0900000e+02   4.8226553e-03
   7.1000000e+02   4.7946933e-03
   7.1100000e+02   4.7554862e-03
   7.1200000e+02   4.7052422e-03
   7.1300000e+02   4.6442941e-03
   7.1400000e+02   4.5730934e-03
   7.1500000e+02   4.4922022e-03
   7.1600000e+02   4.5005573e-03
   7.1700000e+02   4.5163061e-03
   7.1800000e+02   4.5937842e-03
   7.1900000e+02   4.6516330e-03
   7.2000000e+02   4.6890047e-03
   7.2100000e+02   4.7052423e-03
   7.2200000e+02   4.6998846e-03
   7.2300000e+02   4.6726687e-03
   7.2400000e+02   4.6235313e-03
   7.2500000e+02   4.5526082e-03
   7.2600000e+02   4.4602311e-03
   7.2700000e+02   4.3469236e-03
   7.2800000e+02   4.2215270e-03
   7.2900000e+02   4.0814701e-03
   7.3000000e+02   3.9240084e-03
   7.3100000e+02   3.7501869e-03
   7.3200000e+02   3.5862027e-03
   7.3300000e+02   3.5351445e-03
   7.3400000e+02   3.4790005e-03
   7.3500000e+02   3.4177003e-03
   7.3600000e+02   3.3512104e-03
   7.3700000e+02   3.2795357e-03
   7.3800000e+02   3.2027198e-03
   7.3900000e+02   3.1208457e-03
   7.4000000e+02   3.2965595e-03
   7.4100000e+02   3.5760258e-03
   7.4200000e+02   3.8412738e-03
   7.4300000e+02   4.0895876e-03
   7.4400000e+02   4.3184325e-03
   7.4500000e+02   4.5254756e-03
   7.4600000e+02   4.7086039e-03
   7.4700000e+02   4.8659410e-03
   7.4800000e+02   4.9958610e-03
   7.4900000e+02   5.0970002e-03
   7.5000000e+02   5.1682663e-03
   7.5100000e+02   5.2088447e-03
   7.5200000e+02   5.2182034e-03
   7.5300000e+02   5.1960939e-03
   7.5400000e+02   5.1425505e-03
   7.5500000e+02   5.0578870e-03
   7.5600000e+02   4.9426906e-03
   7.5700000e+02   4.7978143e-03
   7.5800000e+02   4.6243658e-03
   7.5900000e+02   4.4236954e-03
   7.6000000e+02   4.1973814e-03
   7.6100000e+02   3.9472139e-03
   7.6200000e+02   3.6751765e-03
   7.6300000e+02   3.3834270e-03
   7.6400000e+02   3.0742766e-03
   7.6500000e+02   2.7501683e-03
   7.6600000e+02   2.4136532e-03
   7.6700000e+02   2.0673682e-03
   7.6800000e+02   1.7140110e-03
   7.6900000e+02   1.4376051e-03
   7.7000000e+02   1.3535497e-03
   7.7100000e+02   1.3417653e-03
   7.7200000e+02   1.3256640e-03
   7.7300000e+02   1.3050933e-03
   7.7400000e+02   1.2799606e-03
   7.7500000e+02   1.2502334e-03
   7.7600000e+02   1.2738454e-03
   7.7700000e+02   1.3399432e-03
   7.7800000e+02   1.6192240e-03
   7.7900000e+02   1.8785712e-03
   7.8000000e+02   2.1163155e-03
   7.8100000e+02   2.3309909e-03
   7.8200000e+02   2.5213441e-03
   7.8300000e+02   2.6863443e-03
   7.8400000e+02   2.8251892e-03
   7.8500000e+02   2.9373098e-03
   7.8600000e+02   3.0223731e-03
   7.8700000e+02   3.0802826e-03
   7.8800000e+02   3.1111763e-03
   7.8900000e+02   3.1154235e-03
   7.9000000e+02   3.0936190e-03
   7.9100000e+02   3.0465756e-03
   7.9200000e+02   2.9753146e-03
   7.9300000e+02   2.9731337e-03
   7.9400000e+02   3.0626201e-03
   7.9500000e+02   3.1354458e-03
   7.9600000e+02   3.1912926e-03
   7.9700000e+02   3.2299861e-03
   7.9800000e+02   3.2514964e-03
   7.9900000e+02   3.2559373e-03
   8.0000000e+02   3.2435646e-03
   8.0100000e+02   3.2147730e-03
   8.0200000e+02   3.1700918e-03
   8.0300000e+02   3.1101796e-03
   8.0400000e+02   3.0358171e-03
   8.0500000e+02   2.9479004e-03
   8.0600000e+02   2.8474316e-03
   8.0700000e+02   2.7355098e-03
   8.0800000e+02   2.6133209e-03
   8.0900000e+02   2.6026404e-03
   8.1000000e+02   2.6401671e-03
   8.1100000e+02   2.6676834e-03
   8.1200000e+02   2.6850026e-03
   8.1300000e+02   2.6920373e-03
   8.1400000e+02   2.6887995e-03
   8.1500000e+02   2.6753997e-03
   8.1600000e+02   2.7166427e-03
   8.1700000e+02   2.7616890e-03
   8.1800000e+02   2.7941761e-03
   8.1900000e+02   2.8139844e-03
   8.2000000e+02   2.8211149e-03
   8.2100000e+02   2.8156878e-03
   8.2200000e+02   2.7979396e-03
   8.2300000e+02   2.7682199e-03
   8.2400000e+02   2.7269862e-03
   8.2500000e+02   2.7035537e-03
   8.2600000e+02   2.6768374e-03
   8.2700000e+02   2.6369693e-03
   8.2800000e+02   2.5844612e-03
   8.2900000e+02   2.5199273e-03
   8.3000000e+02   2.4440772e-03
   8.3100000e+02   2.3577088e-03
   8.3200000e+02   2.2617003e-03
   8.3300000e+02   2.2609532e-03
   8.3400000e+02   2.3061744e-03
   8.3500000e+02   2.3426732e-03
   8.3600000e+02   2.3701577e-03
   8.3700000e+02   2.3884105e-03
   8.3800000e+02   2.3972913e-03
   8.3900000e+02   2.3967389e-03
   8.4000000e+02   2.3867722e-03
   8.4100000e+02   2.3674908e-03
   8.4200000e+02   2.3390746e-03
   8.4300000e+02   2.4939296e-03
   8.4400000e+02   2.6673619e-03
   8.4500000e+02   2.8271252e-03
   8.4600000e+02   2.9719556e-03
   8.4700000e+02   3.1007313e-03
   8.4800000e+02   3.2124811e-03
   8.4900000e+02   3.3063920e-03
   8.5000000e+02   3.3818148e-03
   8.5100000e+02   3.4382683e-03
   8.5200000e+02   3.4754424e-03
   8.5300000e+02   3.4931988e-03
   8.5400000e+02   3.4915705e-03
   8.5500000e+02   3.4707601e-03
   8.5600000e+02   3.4311364e-03
   8.5700000e+02   3.3732288e-03
   8.5800000e+02   3.2977214e-03
   8.5900000e+02   3.2054452e-03
   8.6000000e+02   3.0973691e-03
   8.6100000e+02   2.9745895e-03
   8.6200000e+02   2.8383196e-03
   8.6300000e+02   2.7047553e-03
   8.6400000e+02   2.6954771e-03
   8.6500000e+02   2.6729942e-03
   8.6600000e+02   2.6374382e-03
   8.6700000e+02   2.5890536e-03
   8.6800000e+02   2.5281952e-03
   8.6900000e+02   2.4553239e-03
   8.7000000e+02   2.3710024e-03
   8.7100000e+02   2.2758893e-03
   8.7200000e+02   2.1707330e-03
   8.7300000e+02   2.0563641e-03
   8.7400000e+02   1.9336883e-03
   8.7500000e+02   1.8036770e-03
   8.7600000e+02   1.6673594e-03
   8.7700000e+02   1.6344711e-03
   8.7800000e+02   1.6571717e-03
   8.7900000e+02   1.6723531e-03
   8.8000000e+02   1.6797699e-03
   8.8100000e+02   1.6792547e-03
   8.8200000e+02   1.6707188e-03
   8.8300000e+02   1.6541519e-03
   8.8400000e+02   1.6296213e-03
   8.8500000e+02   1.5972703e-03
   8.8600000e+02   1.5853671e-03
   8.8700000e+02   1.6022313e-03
   8.8800000e+02   1.6100541e-03
   8.8900000e+02   1.6087485e-03
   8.9000000e+02   1.5983095e-03
   8.9100000e+02   1.5788130e-03
   8.9200000e+02   1.5504144e-03
   8.9300000e+02   1.5167433e-03
   8.9400000e+02   1.5809521e-03
   8.9500000e+02   1.6394855e-03
   8.9600000e+02   1.6916783e-03
   8.9700000e+02   1.7369242e-03
   8.9800000e+02   1.7746808e-03
   8.9900000e+02   1.8044750e-03
   9.0000000e+02   1.8259074e-03
   9.0100000e+02   1.8386553e-03
   9.0200000e+02   1.8424761e-03
   9.0300000e+02   1.8372091e-03
   9.0400000e+02   1.8227768e-03
   9.0500000e+02   1.7991857e-03
   9.0600000e+02   1.7665254e-03
   9.0700000e+02   1.7249680e-03
   9.0800000e+02   1.6747663e-03
   9.0900000e+02   1.6162506e-03
   9.1000000e+02   1.5498260e-03
   9.1100000e+02   1.6139773e-03
   9.1200000e+02   1.6968281e-03
   9.1300000e+02   1.7692475e-03
   9.1400000e+02   1.8305647e-03
   9.1500000e+02   1.8802172e-03
   9.1600000e+02   1.9177538e-03
   9.1700000e+02   1.9428379e-03
   9.1800000e+02   1.9552489e-03
   9.1900000e+02   1.9548827e-03
   9.2000000e+02   1.9417515e-03
   9.2100000e+02   1.9159819e-03
   9.2200000e+02   1.8778125e-03
   9.2300000e+02   1.8275908e-03
   9.2400000e+02   1.7657679e-03
   9.2500000e+02   1.6928941e-03
   9.2600000e+02   1.6096120e-03
   9.2700000e+02   1.5166503e-03
   9.2800000e+02   1.4148155e-03
   9.2900000e+02   1.3049844e-03
   9.3000000e+02   1.1880948e-03
   9.3100000e+02   1.0651369e-03
   9.3200000e+02   1.0403652e-03
   9.3300000e+02   1.0087829e-03
   9.3400000e+02   9.6766561e-04
   9.3500000e+02   9.1733387e-04
   9.3600000e+02   8.5819038e-04
   9.3700000e+02   7.9071596e-04
   9.3800000e+02   7.2148000e-04
   9.3900000e+02   7.2476671e-04
   9.4000000e+02   7.1974743e-04
   9.4100000e+02   7.0665018e-04
   9.4200000e+02   6.8577233e-04
   9.4300000e+02   6.5747738e-04
   9.4400000e+02   6.2219112e-04
   9.4500000e+02   6.9816153e-04
   9.4600000e+02   7.8748214e-04
   9.4700000e+02   8.6771959e-04
   9.4800000e+02   9.3839573e-04
   9.4900000e+02   9.9912245e-04
   9.5000000e+02   1.0496039e-03
   9.5100000e+02   1.0896382e-03
   9.5200000e+02   1.1191174e-03
   9.5300000e+02   1.1380281e-03
   9.5400000e+02   1.1464496e-03
   9.5500000e+02   1.1445523e-03
   9.5600000e+02   1.1325951e-03
   9.5700000e+02   1.1469167e-03
   9.5800000e+02   1.2099975e-03
   9.5900000e+02   1.2648706e-03
   9.6000000e+02   1.3111756e-03
   9.6100000e+02   1.3486294e-03
   9.6200000e+02   1.3770285e-03
   9.6300000e+02   1.3962498e-03
   9.6400000e+02   1.4062514e-03
   9.6500000e+02   1.4070719e-03
   9.6600000e+02   1.3988301e-03
   9.6700000e+02   1.3817223e-03
   9.6800000e+02   1.3560209e-03
   9.6900000e+02   1.3220707e-03
   9.7000000e+02   1.2802853e-03
   9.7100000e+02   1.2311433e-03
   9.7200000e+02   1.1751826e-03
   9.7300000e+02   1.1129962e-03
   9.7400000e+02   1.0452253e-03
   9.7500000e+02   9.7255402e-04
   9.7600000e+02   8.9570254e-04
   9.7700000e+02   9.0314727e-04
   9.7800000e+02   9.1189165e-04
   9.7900000e+02   9.1593068e-04
   9.8000000e+02   9.1530565e-04
   9.8100000e+02   9.1010043e-04
   9.8200000e+02   9.0044021e-04
   9.8300000e+02   8.8648973e-04
   9.8400000e+02   8.6845127e-04
   9.8500000e+02   8.4656222e-04
   9.8600000e+02   8.2109234e-04
   9.8700000e+02   7.9698829e-04
   9.8800000e+02   8.1336325e-04
   9.8900000e+02   8.2532448e-04
   9.9000000e+02   8.3284661e-04
   9.9100000e+02   8.3594137e-04
   9.9200000e+02   8.3465681e-04
   9.9300000e+02   8.2907634e-04
   9.9400000e+02   8.1931737e-04
   9.9500000e+02   8.7804636e-04
   9.9600000e+02   9.3656644e-04
   9.9700000e+02   9.8974211e-04
   9.9800000e+02   1.0371823e-03
   9.9900000e+02   1.0785455e-03
   1.0000000e+03   1.1135427e-03
   1.0010000e+03   1.1419390e-03
   1.0020000e+03   1.1635560e-03
   1.0030000e+03   1.1782721e-03
   1.0040000e+03   1.1860242e-03
   1.0050000e+03   1.1868071e-03
   1.0060000e+03   1.1806736e-03
   1.0070000e+03   1.1677337e-03
   1.0080000e+03   1.1481532e-03
   1.0090000e+03   1.1221523e-03
   1.0100000e+03   1.0900032e-03
   1.0110000e+03   1.0520275e-03
   1.0120000e+03   1.0085936e-03
   1.0130000e+03   1.0115899e-03
   1.0140000e+03   1.0511512e-03
   1.0150000e+03   1.0842466e-03
   1.0160000e+03   1.1106702e-03
   1.0170000e+03   1.1302775e-03
   1.0180000e+03   1.1429860e-03
   1.0190000e+03   1.1487750e-03
   1.0200000e+03   1.1476854e-03
   1.0210000e+03   1.1398179e-03
   1.0220000e+03   1.1253321e-03
   1.0230000e+03   1.1044438e-03
   1.0240000e+03   1.0774224e-03
   1.0250000e+03   1.0445880e-03
   1.0260000e+03   1.0471692e-03
   1.0270000e+03   1.0668664e-03
   1.0280000e+03   1.0799307e-03
   1.0290000e+03   1.0862595e-03
   1.0300000e+03   1.0858113e-03
   1.0310000e+03   1.0786050e-03
   1.0320000e+03   1.0647198e-03
   1.0330000e+03   1.0442937e-03
   1.0340000e+03   1.0175216e-03
   1.0350000e+03   9.8465342e-04
   1.0360000e+03   9.4599109e-04
   1.0370000e+03   9.0188553e-04
   1.0380000e+03   8.5273304e-04
   1.0390000e+03   7.9897135e-04
   1.0400000e+03   7.4107531e-04
   1.0410000e+03   7.1233467e-04
   1.0420000e+03   7.0158566e-04
   1.0430000e+03   6.8618893e-04
   1.0440000e+03   6.6627933e-04
   1.0450000e+03   6.4203353e-04
   1.0460000e+03   6.1366815e-04
   1.0470000e+03   5.8143744e-04
   1.0480000e+03   5.4563062e-04
   1.0490000e+03   5.0656897e-04
   1.0500000e+03   4.6460256e-04
   1.0510000e+03   4.2993142e-04
   1.0520000e+03   4.0425975e-04
   1.0530000e+03   3.8692054e-04
   1.0540000e+03   3.9448623e-04
   1.0550000e+03   4.0304312e-04
   1.0560000e+03   4.0935440e-04
   1.0570000e+03   4.2454278e-04
   1.0580000e+03   4.8216960e-04
   1.0590000e+03   5.3794613e-04
   1.0600000e+03   5.9135988e-04
   1.0610000e+03   6.4192060e-04
   1.0620000e+03   6.8916448e-04
   1.0630000e+03   7.3265811e-04
   1.0640000e+03   7.7200214e-04
   1.0650000e+03   8.0683466e-04
   1.0660000e+03   8.3683423e-04
   1.0670000e+03   8.6172252e-04
   1.0680000e+03   8.8126660e-04
   1.0690000e+03   8.9528083e-04
   1.0700000e+03   9.0362827e-04
   1.0710000e+03   9.0622173e-04
   1.0720000e+03   9.0302435e-04
   1.0730000e+03   8.9404971e-04
   1.0740000e+03   8.7936155e-04
   1.0750000e+03   8.5907303e-04
   1.0760000e+03   8.3334551e-04
   1.0770000e+03   8.0238701e-04
   1.0780000e+03   7.6645016e-04
   1.0790000e+03   7.2582984e-04
   1.0800000e+03   6.8086044e-04
   1.0810000e+03   6.3191275e-04
   1.0820000e+03   6.1850459e-04
   1.0830000e+03   6.2543938e-04
   1.0840000e+03   6.2820207e-04
   1.0850000e+03   6.2678874e-04
   1.0860000e+03   6.2123362e-04
   1.0870000e+03   6.1160822e-04
   1.0880000e+03   5.9802008e-04
   1.0890000e+03   5.8061126e-04
   1.0900000e+03   5.5955650e-04
   1.0910000e+03   5.3506111e-04
   1.0920000e+03   5.0735865e-04
   1.0930000e+03   4.9906836e-04
   1.0940000e+03   5.0905481e-04
   1.0950000e+03   5.1425498e-04
   1.0960000e+03   5.1463297e-04
   1.0970000e+03   5.1019740e-04
   1.0980000e+03   5.0100084e-04
   1.0990000e+03   4.8713893e-04
   1.1000000e+03   4.6874908e-04
   1.1010000e+03   4.5796202e-04
   1.1020000e+03   4.8320139e-04
   1.1030000e+03   5.0328488e-04
   1.1040000e+03   5.1810542e-04
   1.1050000e+03   5.2760252e-04
   1.1060000e+03   5.3176254e-04
   1.1070000e+03   5.3061859e-04
   1.1080000e+03   5.2424992e-04
   1.1090000e+03   5.1278102e-04
   1.1100000e+03   4.9638022e-04
   1.1110000e+03   4.7525799e-04
   1.1120000e+03   4.4966481e-04
   1.1130000e+03   4.1988875e-04
   1.1140000e+03   3.8625268e-04
   1.1150000e+03   3.4911124e-04
   1.1160000e+03   3.0884751e-04
   1.1170000e+03   3.1757627e-04
   1.1180000e+03   3.2432846e-04
   1.1190000e+03   3.3680852e-04
   1.1200000e+03   3.7615701e-04
   1.1210000e+03   4.1256330e-04
   1.1220000e+03   4.4574920e-04
   1.1230000e+03   4.7546782e-04
   1.1240000e+03   5.0150549e-04
   1.1250000e+03   5.2368332e-04
   1.1260000e+03   5.4185852e-04
   1.1270000e+03   5.5592528e-04
   1.1280000e+03   5.6581536e-04
   1.1290000e+03   5.7149830e-04
   1.1300000e+03   5.7298138e-04
   1.1310000e+03   5.7030906e-04
   1.1320000e+03   5.6356228e-04
   1.1330000e+03   5.5285732e-04
   1.1340000e+03   5.3834439e-04
   1.1350000e+03   5.2020588e-04
   1.1360000e+03   4.9865444e-04
   1.1370000e+03   4.8454176e-04
   1.1380000e+03   4.8829089e-04
   1.1390000e+03   4.8731371e-04
   1.1400000e+03   4.8162492e-04
   1.1410000e+03   4.7128117e-04
   1.1420000e+03   4.5638033e-04
   1.1430000e+03   4.3706032e-04
   1.1440000e+03   4.1349763e-04
   1.1450000e+03   3.8590553e-04
   1.1460000e+03   3.5453189e-04
   1.1470000e+03   3.1965682e-04
   1.1480000e+03   2.8249897e-04
   1.1490000e+03   2.5351270e-04
   1.1500000e+03   2.2324970e-04
   1.1510000e+03   2.0116915e-04
   1.1520000e+03   1.9330959e-04
   1.1530000e+03   1.8506383e-04
   1.1540000e+03   1.8621986e-04
   1.1550000e+03   1.8955292e-04
   1.1560000e+03   1.9223873e-04
   1.1570000e+03   1.9425701e-04
   1.1580000e+03   2.0837363e-04
   1.1590000e+03   2.3941162e-04
   1.1600000e+03   2.8538778e-04
   1.1610000e+03   3.2938139e-04
   1.1620000e+03   3.7103291e-04
   1.1630000e+03   4.1000545e-04
   1.1640000e+03   4.4598758e-04
   1.1650000e+03   4.7869590e-04
   1.1660000e+03   5.0787734e-04
   1.1670000e+03   5.3331119e-04
   1.1680000e+03   5.5481081e-04
   1.1690000e+03   5.7222500e-04
   1.1700000e+03   5.8543915e-04
   1.1710000e+03   5.9437590e-04
   1.1720000e+03   5.9899564e-04
   1.1730000e+03   5.9929649e-04
   1.1740000e+03   5.9531414e-04
   1.1750000e+03   5.8712118e-04
   1.1760000e+03   5.7482625e-04
   1.1770000e+03   5.5857277e-04
   1.1780000e+03   5.3853746e-04
   1.1790000e+03   5.1492851e-04
   1.1800000e+03   4.8798352e-04
   1.1810000e+03   4.5796720e-04
   1.1820000e+03   4.2516883e-04
   1.1830000e+03   3.8989953e-04
   1.1840000e+03   3.5248937e-04
   1.1850000e+03   3.1473547e-04
   1.1860000e+03   3.0994364e-04
   1.1870000e+03   3.2201341e-04
   1.1880000e+03   3.4233186e-04
   1.1890000e+03   3.6026316e-04
   1.1900000e+03   3.7566003e-04
   1.1910000e+03   3.8839957e-04
   1.1920000e+03   3.9838416e-04
   1.1930000e+03   4.0554200e-04
   1.1940000e+03   4.0982751e-04
   1.1950000e+03   4.1122144e-04
   1.1960000e+03   4.0973077e-04
   1.1970000e+03   4.0538834e-04
   1.1980000e+03   3.9825228e-04
   1.1990000e+03   3.8840519e-04
   1.2000000e+03   3.7595311e-04
   1.2010000e+03   3.6102434e-04
   1.2020000e+03   3.4376800e-04
   1.2030000e+03   3.2776232e-04
   1.2040000e+03   3.2406494e-04
   1.2050000e+03   3.1794750e-04
   1.2060000e+03   3.1276256e-04
   1.2070000e+03   3.1136894e-04
   1.2080000e+03   3.0632031e-04
   1.2090000e+03   2.9769662e-04
   1.2100000e+03   2.8560887e-04
   1.2110000e+03   2.7019781e-04
   1.2120000e+03   2.5163246e-04
   1.2130000e+03   2.3010843e-04
   1.2140000e+03   2.0584595e-04
   1.2150000e+03   1.7908773e-04
   1.2160000e+03   1.5039026e-04
   1.2170000e+03   1.4497983e-04
   1.2180000e+03   1.3915571e-04
   1.2190000e+03   1.4477115e-04
   1.2200000e+03   1.4951031e-04
   1.2210000e+03   1.5247632e-04
   1.2220000e+03   1.5775892e-04
   1.2230000e+03   1.7342797e-04
   1.2240000e+03   1.8691440e-04
   1.2250000e+03   1.9813681e-04
   1.2260000e+03   2.0703518e-04
   1.2270000e+03   2.2878667e-04
   1.2280000e+03   2.6039963e-04
   1.2290000e+03   2.9023226e-04
   1.2300000e+03   3.1802727e-04
   1.2310000e+03   3.4354728e-04
   1.2320000e+03   3.6657667e-04
   1.2330000e+03   3.8692332e-04
   1.2340000e+03   4.0442013e-04
   1.2350000e+03   4.1892624e-04
   1.2360000e+03   4.3032806e-04
   1.2370000e+03   4.3854005e-04
   1.2380000e+03   4.4350525e-04
   1.2390000e+03   4.4519549e-04
   1.2400000e+03   4.4361147e-04
   1.2410000e+03   4.3878244e-04
   1.2420000e+03   4.3076576e-04
   1.2430000e+03   4.1964612e-04
   1.2440000e+03   4.0553460e-04
   1.2450000e+03   3.8856745e-04
   1.2460000e+03   3.6890470e-04
   1.2470000e+03   3.4672852e-04
   1.2480000e+03   3.2224150e-04
   1.2490000e+03   2.9566464e-04
   1.2500000e+03   2.6723531e-04
   1.2510000e+03   2.3720498e-04
   1.2520000e+03   2.0583694e-04
   1.2530000e+03   1.7978952e-04
   1.2540000e+03   1.7266823e-04
   1.2550000e+03   1.7099805e-04
   1.2560000e+03   1.8113507e-04
   1.2570000e+03   1.8950330e-04
   1.2580000e+03   1.9603755e-04
   1.2590000e+03   2.0069024e-04
   1.2600000e+03   2.0343162e-04
   1.2610000e+03   2.0424980e-04
   1.2620000e+03   2.0315066e-04
   1.2630000e+03   2.0015758e-04
   1.2640000e+03   1.9531102e-04
   1.2650000e+03   1.9759874e-04
   1.2660000e+03   2.1926540e-04
   1.2670000e+03   2.3854863e-04
   1.2680000e+03   2.5531342e-04
   1.2690000e+03   2.6944786e-04
   1.2700000e+03   2.8086392e-04
   1.2710000e+03   2.8949797e-04
   1.2720000e+03   2.9531116e-04
   1.2730000e+03   2.9828947e-04
   1.2740000e+03   2.9844366e-04
   1.2750000e+03   2.9580893e-04
   1.2760000e+03   2.9044434e-04
   1.2770000e+03   2.8243217e-04
   1.2780000e+03   2.7187688e-04
   1.2790000e+03   2.5890408e-04
   1.2800000e+03   2.4365918e-04
   1.2810000e+03   2.2630598e-04
   1.2820000e+03   2.0702505e-04
   1.2830000e+03   1.9768804e-04
   1.2840000e+03   1.9774691e-04
   1.2850000e+03   1.9627987e-04
   1.2860000e+03   1.9331473e-04
   1.2870000e+03   1.8889238e-04
   1.2880000e+03   1.8306636e-04
   1.2890000e+03   1.7977026e-04
   1.2900000e+03   1.8809455e-04
   1.2910000e+03   1.9488410e-04
   1.2920000e+03   2.0010122e-04
   1.2930000e+03   2.0372282e-04
   1.2940000e+03   2.0574039e-04
   1.2950000e+03   2.0615992e-04
   1.2960000e+03   2.0500168e-04
   1.2970000e+03   2.0229981e-04
   1.2980000e+03   1.9810188e-04
   1.2990000e+03   1.9882582e-04
   1.3000000e+03   2.1452532e-04
   1.3010000e+03   2.2815640e-04
   1.3020000e+03   2.3961131e-04
   1.3030000e+03   2.4880232e-04
   1.3040000e+03   2.5566230e-04
   1.3050000e+03   2.6014513e-04
   1.3060000e+03   2.6222588e-04
   1.3070000e+03   2.6190088e-04
   1.3080000e+03   2.5918750e-04
   1.3090000e+03   2.5412382e-04
   1.3100000e+03   2.4676815e-04
   1.3110000e+03   2.3719829e-04
   1.3120000e+03   2.2551066e-04
   1.3130000e+03   2.1181936e-04
   1.3140000e+03   1.9625497e-04
   1.3150000e+03   1.7896326e-04
   1.3160000e+03   1.6010381e-04
   1.3170000e+03   1.3984848e-04
   1.3180000e+03   1.1837981e-04
   1.3190000e+03   1.0897253e-04
   1.3200000e+03   1.0478620e-04
   1.3210000e+03   9.9369125e-05
   1.3220000e+03   9.2778864e-05
   1.3230000e+03   8.7665425e-05
   1.3240000e+03   9.2755537e-05
   1.3250000e+03   9.6604008e-05
   1.3260000e+03   9.9193005e-05
   1.3270000e+03   1.0051651e-04
   1.3280000e+03   1.1873986e-04
   1.3290000e+03   1.4021178e-04
   1.3300000e+03   1.6051585e-04
   1.3310000e+03   1.7949054e-04
   1.3320000e+03   1.9698715e-04
   1.3330000e+03   2.1287099e-04
   1.3340000e+03   2.2702243e-04
   1.3350000e+03   2.3933778e-04
   1.3360000e+03   2.4973006e-04
   1.3370000e+03   2.5812958e-04
   1.3380000e+03   2.6448440e-04
   1.3390000e+03   2.6876062e-04
   1.3400000e+03   2.7094251e-04
   1.3410000e+03   2.7103247e-04
   1.3420000e+03   2.6905085e-04
   1.3430000e+03   2.6503562e-04
   1.3440000e+03   2.5904187e-04
   1.3450000e+03   2.5114119e-04
   1.3460000e+03   2.4142089e-04
   1.3470000e+03   2.2998310e-04
   1.3480000e+03   2.1694377e-04
   1.3490000e+03   2.0243152e-04
   1.3500000e+03   1.8658645e-04
   1.3510000e+03   1.6955876e-04
   1.3520000e+03   1.6201911e-04
   1.3530000e+03   1.5820358e-04
   1.3540000e+03   1.5327902e-04
   1.3550000e+03   1.4729508e-04
   1.3560000e+03   1.4031038e-04
   1.3570000e+03   1.3427614e-04
   1.3580000e+03   1.3675455e-04
   1.3590000e+03   1.3820308e-04
   1.3600000e+03   1.3861852e-04
   1.3610000e+03   1.3800704e-04
   1.3620000e+03   1.3638404e-04
   1.3630000e+03   1.3377392e-04
   1.3640000e+03   1.3020966e-04
   1.3650000e+03   1.2573247e-04
   1.3660000e+03   1.2039131e-04
   1.3670000e+03   1.2481993e-04
   1.3680000e+03   1.3634389e-04
   1.3690000e+03   1.4629764e-04
   1.3700000e+03   1.5461056e-04
   1.3710000e+03   1.6122699e-04
   1.3720000e+03   1.6610658e-04
   1.3730000e+03   1.6922447e-04
   1.3740000e+03   1.7057142e-04
   1.3750000e+03   1.7015369e-04
   1.3760000e+03   1.6799287e-04
   1.3770000e+03   1.6412557e-04
   1.3780000e+03   1.5860291e-04
   1.3790000e+03   1.5149001e-04
   1.3800000e+03   1.4286524e-04
   1.3810000e+03   1.3281946e-04
   1.3820000e+03   1.2145509e-04
   1.3830000e+03   1.0888511e-04
   1.3840000e+03   9.9994172e-05
   1.3850000e+03   9.8885291e-05
   1.3860000e+03   9.6784417e-05
   1.3870000e+03   9.3723681e-05
   1.3880000e+03   8.9743406e-05
   1.3890000e+03   8.4891663e-05
   1.3900000e+03   7.9223769e-05
   1.3910000e+03   7.4330333e-05
   1.3920000e+03   7.6236682e-05
   1.3930000e+03   7.7318712e-05
   1.3940000e+03   7.7582006e-05
   1.3950000e+03   8.5599518e-05
   1.3960000e+03   1.0094184e-04
   1.3970000e+03   1.1548544e-04
   1.3980000e+03   1.2910845e-04
   1.3990000e+03   1.4169808e-04
   1.4000000e+03   1.5315153e-04
   1.4010000e+03   1.6337680e-04
   1.4020000e+03   1.7229338e-04
   1.4030000e+03   1.7983285e-04
   1.4040000e+03   1.8593938e-04
   1.4050000e+03   1.9057008e-04
   1.4060000e+03   1.9369528e-04
   1.4070000e+03   1.9529862e-04
   1.4080000e+03   1.9537713e-04
   1.4090000e+03   1.9394111e-04
   1.4100000e+03   1.9101389e-04
   1.4110000e+03   1.8663155e-04
   1.4120000e+03   1.8084245e-04
   1.4130000e+03   1.7370675e-04
   1.4140000e+03   1.6529569e-04
   1.4150000e+03   1.5569096e-04
   1.4160000e+03   1.4498383e-04
   1.4170000e+03   1.3327428e-04
   1.4180000e+03   1.2067006e-04
   1.4190000e+03   1.0728567e-04
   1.4200000e+03   9.3241295e-05
   1.4210000e+03   8.9340718e-05
   1.4220000e+03   8.4792475e-05
   1.4230000e+03   7.9542981e-05
   1.4240000e+03   7.3642704e-05
   1.4250000e+03   6.8240747e-05
   1.4260000e+03   6.8294175e-05
   1.4270000e+03   6.7704150e-05
   1.4280000e+03   6.6482108e-05
   1.4290000e+03   6.6391741e-05
   1.4300000e+03   6.6627266e-05
   1.4310000e+03   6.8126251e-05
   1.4320000e+03   8.0185912e-05
   1.4330000e+03   9.1336447e-05
   1.4340000e+03   1.0149344e-04
   1.4350000e+03   1.1058196e-04
   1.4360000e+03   1.1853708e-04
   1.4370000e+03   1.2530440e-04
   1.4380000e+03   1.3084035e-04
   1.4390000e+03   1.3511254e-04
   1.4400000e+03   1.3809987e-04
   1.4410000e+03   1.3979262e-04
   1.4420000e+03   1.4019242e-04
   1.4430000e+03   1.3931214e-04
   1.4440000e+03   1.3717563e-04
   1.4450000e+03   1.3381743e-04
   1.4460000e+03   1.2928235e-04
   1.4470000e+03   1.2362496e-04
   1.4480000e+03   1.1690904e-04
   1.4490000e+03   1.0920692e-04
   1.4500000e+03   1.0059873e-04
   1.4510000e+03   9.1171678e-05
   1.4520000e+03   9.0088502e-05
   1.4530000e+03   8.8412844e-05
   1.4540000e+03   8.6059366e-05
   1.4550000e+03   8.3057570e-05
   1.4560000e+03   7.9442249e-05
   1.4570000e+03   7.5253110e-05
   1.4580000e+03   7.0534377e-05
   1.4590000e+03   6.5688898e-05
   1.4600000e+03   6.5503658e-05
   1.4610000e+03   6.4806851e-05
   1.4620000e+03   6.3612964e-05
   1.4630000e+03   6.1940783e-05
   1.4640000e+03   5.9813163e-05
   1.4650000e+03   6.8917952e-05
   1.4660000e+03   7.8161607e-05
   1.4670000e+03   8.6619287e-05
   1.4680000e+03   9.4223268e-05
   1.4690000e+03   1.0091402e-04
   1.4700000e+03   1.0664063e-04
   1.4710000e+03   1.1136118e-04
   1.4720000e+03   1.1504296e-04
   1.4730000e+03   1.1766273e-04
   1.4740000e+03   1.1920677e-04
   1.4750000e+03   1.1967091e-04
   1.4760000e+03   1.1906047e-04
   1.4770000e+03   1.1739011e-04
   1.4780000e+03   1.1468359e-04
   1.4790000e+03   1.1097348e-04
   1.4800000e+03   1.0630078e-04
   1.4810000e+03   1.0071445e-04
   1.4820000e+03   9.4270917e-05
   1.4830000e+03   8.7033499e-05
   1.4840000e+03   7.9071774e-05
   1.4850000e+03   7.0460903e-05
   1.4860000e+03   6.1280916e-05
   1.4870000e+03   5.5005086e-05
   1.4880000e+03   5.8868451e-05
   1.4890000e+03   6.2277839e-05
   1.4900000e+03   6.5202803e-05
   1.4910000e+03   6.7617410e-05
   1.4920000e+03   6.9500469e-05
   1.4930000e+03   7.0835720e-05
   1.4940000e+03   7.1611972e-05
   1.4950000e+03   7.1823193e-05
   1.4960000e+03   7.1468556e-05
   1.4970000e+03   7.0552431e-05
   1.4980000e+03   6.9084333e-05
   1.4990000e+03   6.9422023e-05
   1.5000000e+03   7.7309349e-05
   1.5010000e+03   8.4513342e-05
   1.5020000e+03   9.0980183e-05
   1.5030000e+03   9.6663012e-05
   1.5040000e+03   1.0152225e-04
   1.5050000e+03   1.0552587e-04
   1.5060000e+03   1.0864958e-04
   1.5070000e+03   1.1087695e-04
   1.5080000e+03   1.1219947e-04
   1.5090000e+03   1.1261653e-04
   1.5100000e+03   1.1213532e-04
   1.5110000e+03   1.1077071e-04
   1.5120000e+03   1.0854502e-04
   1.5130000e+03   1.0548772e-04
   1.5140000e+03   1.0163511e-04
   1.5150000e+03   9.7029947e-05
   1.5160000e+03   9.1720960e-05
   1.5170000e+03   8.5762382e-05
   1.5180000e+03   7.9213413e-05
   1.5190000e+03   7.2137647e-05
   1.5200000e+03   6.4602472e-05
   1.5210000e+03   6.0873117e-05
   1.5220000e+03   5.8869028e-05
   1.5230000e+03   5.6454313e-05
   1.5240000e+03   5.3654021e-05
   1.5250000e+03   5.0496162e-05
   1.5260000e+03   4.9707551e-05
   1.5270000e+03   5.0490255e-05
   1.5280000e+03   5.0741731e-05
   1.5290000e+03   5.0462889e-05
   1.5300000e+03   4.9659534e-05
   1.5310000e+03   4.8342296e-05
   1.5320000e+03   4.6526508e-05
   1.5330000e+03   4.4232047e-05
   1.5340000e+03   4.7928897e-05
   1.5350000e+03   5.3674255e-05
   1.5360000e+03   5.8809067e-05
   1.5370000e+03   6.3296420e-05
   1.5380000e+03   6.7105452e-05
   1.5390000e+03   7.0211547e-05
   1.5400000e+03   7.2596470e-05
   1.5410000e+03   7.4248451e-05
   1.5420000e+03   7.5162209e-05
   1.5430000e+03   7.5338919e-05
   1.5440000e+03   7.4786125e-05
   1.5450000e+03   7.3517600e-05
   1.5460000e+03   7.1553149e-05
   1.5470000e+03   6.8918370e-05
   1.5480000e+03   6.5644359e-05
   1.5490000e+03   6.1767379e-05
   1.5500000e+03   5.7328481e-05
   1.5510000e+03   5.2373097e-05
   1.5520000e+03   4.9398007e-05
   1.5530000e+03   4.8099246e-05
   1.5540000e+03   5.0691660e-05
   1.5550000e+03   5.2897642e-05
   1.5560000e+03   5.4697193e-05
   1.5570000e+03   5.6074035e-05
   1.5580000e+03   5.7015760e-05
   1.5590000e+03   5.7513922e-05
   1.5600000e+03   5.7564116e-05
   1.5610000e+03   5.7165998e-05
   1.5620000e+03   5.6323287e-05
   1.5630000e+03   5.5043715e-05
   1.5640000e+03   5.3338948e-05
   1.5650000e+03   5.1294162e-05
   1.5660000e+03   4.8823133e-05
   1.5670000e+03   5.0763959e-05
   1.5680000e+03   5.5726375e-05
   1.5690000e+03   6.0212962e-05
   1.5700000e+03   6.4189922e-05
   1.5710000e+03   6.7628231e-05
   1.5720000e+03   7.0503836e-05
   1.5730000e+03   7.2797800e-05
   1.5740000e+03   7.4496404e-05
   1.5750000e+03   7.5591199e-05
   1.5760000e+03   7.6079023e-05
   1.5770000e+03   7.5961953e-05
   1.5780000e+03   7.5247236e-05
   1.5790000e+03   7.3947153e-05
   1.5800000e+03   7.2078861e-05
   1.5810000e+03   6.9664182e-05
   1.5820000e+03   6.6729360e-05
   1.5830000e+03   6.3304783e-05
   1.5840000e+03   5.9424669e-05
   1.5850000e+03   5.5126728e-05
   1.5860000e+03   5.0451796e-05
   1.5870000e+03   4.5443444e-05
   1.5880000e+03   4.3233458e-05
   1.5890000e+03   4.5443764e-05
   1.5900000e+03   4.7228014e-05
   1.5910000e+03   4.8573192e-05
   1.5920000e+03   4.9470385e-05
   1.5930000e+03   4.9914843e-05
   1.5940000e+03   4.9905995e-05
   1.5950000e+03   4.9447428e-05
   1.5960000e+03   4.8546834e-05
   1.5970000e+03   4.7215911e-05
   1.5980000e+03   4.5470229e-05
   1.5990000e+03   4.3329066e-05
   1.6000000e+03   4.0815207e-05
   1.6010000e+03   3.7954710e-05
   1.6020000e+03   3.6641044e-05
   1.6030000e+03   4.0475252e-05
   1.6040000e+03   4.3892276e-05
   1.6050000e+03   4.6868992e-05
   1.6060000e+03   4.9386325e-05
   1.6070000e+03   5.1429364e-05
   1.6080000e+03   5.2987437e-05
   1.6090000e+03   5.4054147e-05
   1.6100000e+03   5.4627379e-05
   1.6110000e+03   5.4709260e-05
   1.6120000e+03   5.4306088e-05
   1.6130000e+03   5.3428226e-05
   1.6140000e+03   5.2089965e-05
   1.6150000e+03   5.0309347e-05
   1.6160000e+03   4.8107967e-05
   1.6170000e+03   4.5510743e-05
   1.6180000e+03   4.2545660e-05
   1.6190000e+03   4.1128285e-05
   1.6200000e+03   3.9745537e-05
   1.6210000e+03   4.1052878e-05
   1.6220000e+03   4.2738048e-05
   1.6230000e+03   4.4043810e-05
   1.6240000e+03   4.4958954e-05
   1.6250000e+03   4.5475831e-05
   1.6260000e+03   4.5590409e-05
   1.6270000e+03   4.5302299e-05
   1.6280000e+03   4.4614739e-05
   1.6290000e+03   4.3534554e-05
   1.6300000e+03   4.2072080e-05
   1.6310000e+03   4.0241057e-05
   1.6320000e+03   3.8058489e-05
   1.6330000e+03   3.5544483e-05
   1.6340000e+03   3.2722051e-05
   1.6350000e+03   2.9616893e-05
   1.6360000e+03   3.1817904e-05
   1.6370000e+03   3.4727495e-05
   1.6380000e+03   3.7300623e-05
   1.6390000e+03   3.9518901e-05
   1.6400000e+03   4.1367218e-05
   1.6410000e+03   4.2833822e-05
   1.6420000e+03   4.3910382e-05
   1.6430000e+03   4.4592009e-05
   1.6440000e+03   4.4877259e-05
   1.6450000e+03   4.4768101e-05
   1.6460000e+03   4.4269853e-05
   1.6470000e+03   4.3391096e-05
   1.6480000e+03   4.2143559e-05
   1.6490000e+03   4.0541975e-05
   1.6500000e+03   3.8603922e-05
   1.6510000e+03   3.6349632e-05
   1.6520000e+03   3.4259122e-05
   1.6530000e+03   3.6724785e-05
   1.6540000e+03   3.8866377e-05
   1.6550000e+03   4.0666704e-05
   1.6560000e+03   4.2111691e-05
   1.6570000e+03   4.3190494e-05
   1.6580000e+03   4.3895587e-05
   1.6590000e+03   4.4222807e-05
   1.6600000e+03   4.4171383e-05
   1.6610000e+03   4.3743922e-05
   1.6620000e+03   4.2946371e-05
   1.6630000e+03   4.1787951e-05
   1.6640000e+03   4.0281055e-05
   1.6650000e+03   3.8441123e-05
   1.6660000e+03   3.6286490e-05
   1.6670000e+03   3.3838209e-05
   1.6680000e+03   3.1119843e-05
   1.6690000e+03   2.8157252e-05
   1.6700000e+03   2.8474450e-05
   1.6710000e+03   3.0927299e-05
   1.6720000e+03   3.3107517e-05
   1.6730000e+03   3.5000404e-05
   1.6740000e+03   3.6593881e-05
   1.6750000e+03   3.7878562e-05
   1.6760000e+03   3.8847794e-05
   1.6770000e+03   3.9497683e-05
   1.6780000e+03   3.9827086e-05
   1.6790000e+03   3.9837584e-05
   1.6800000e+03   3.9533438e-05
   1.6810000e+03   3.8921510e-05
   1.6820000e+03   3.8011174e-05
   1.6830000e+03   3.6814202e-05
   1.6840000e+03   3.5344631e-05
   1.6850000e+03   3.3618615e-05
   1.6860000e+03   3.1654258e-05
   1.6870000e+03   3.0980414e-05
   1.6880000e+03   3.2658605e-05
   1.6890000e+03   3.4013740e-05
   1.6900000e+03   3.5035309e-05
   1.6910000e+03   3.5715847e-05
   1.6920000e+03   3.6050979e-05
   1.6930000e+03   3.6039450e-05
   1.6940000e+03   3.5683113e-05
   1.6950000e+03   3.4986897e-05
   1.6960000e+03   3.3958750e-05
   1.6970000e+03   3.2609547e-05
   1.6980000e+03   3.0952980e-05
   1.6990000e+03   2.9005418e-05
   1.7000000e+03   2.6785750e-05
   1.7010000e+03   2.4315197e-05
   1.7020000e+03   2.1617111e-05
   1.7030000e+03   1.8716761e-05
   1.7040000e+03   1.7509436e-05
   1.7050000e+03   1.9476491e-05
   1.7060000e+03   2.1229905e-05
   1.7070000e+03   2.2757851e-05
   1.7080000e+03   2.4050578e-05
   1.7090000e+03   2.5100465e-05
   1.7100000e+03   2.5902058e-05
   1.7110000e+03   2.6452081e-05
   1.7120000e+03   2.6749439e-05
   1.7130000e+03   2.6795193e-05
   1.7140000e+03   2.6592523e-05
   1.7150000e+03   2.6146670e-05
   1.7160000e+03   2.5464863e-05
   1.7170000e+03   2.6629825e-05
   1.7180000e+03   2.9027834e-05
   1.7190000e+03   3.1177766e-05
   1.7200000e+03   3.3061738e-05
   1.7210000e+03   3.4664326e-05
   1.7220000e+03   3.5972695e-05
   1.7230000e+03   3.6976695e-05
   1.7240000e+03   3.7668937e-05
   1.7250000e+03   3.8044842e-05
   1.7260000e+03   3.8102669e-05
   1.7270000e+03   3.7843508e-05
   1.7280000e+03   3.7271260e-05
   1.7290000e+03   3.6392583e-05
   1.7300000e+03   3.5216814e-05
   1.7310000e+03   3.3755875e-05
   1.7320000e+03   3.2024150e-05
   1.7330000e+03   3.0038338e-05
   1.7340000e+03   2.7817300e-05
   1.7350000e+03   2.5381866e-05
   1.7360000e+03   2.2754650e-05
   1.7370000e+03   1.9959830e-05
   1.7380000e+03   1.7893038e-05
   1.7390000e+03   1.9444000e-05
   1.7400000e+03   2.0827571e-05
   1.7410000e+03   2.2034240e-05
   1.7420000e+03   2.3056115e-05
   1.7430000e+03   2.3886968e-05
   1.7440000e+03   2.4522259e-05
   1.7450000e+03   2.4959154e-05
   1.7460000e+03   2.5196523e-05
   1.7470000e+03   2.5234922e-05
   1.7480000e+03   2.5076567e-05
   1.7490000e+03   2.4725289e-05
   1.7500000e+03   2.4186481e-05
   1.7510000e+03   2.3467024e-05
   1.7520000e+03   2.3626965e-05
   1.7530000e+03   2.5470179e-05
   1.7540000e+03   2.7063116e-05
   1.7550000e+03   2.8393501e-05
   1.7560000e+03   2.9451472e-05
   1.7570000e+03   3.0229641e-05
   1.7580000e+03   3.0723155e-05
   1.7590000e+03   3.0929715e-05
   1.7600000e+03   3.0849585e-05
   1.7610000e+03   3.0485570e-05
   1.7620000e+03   2.9842979e-05
   1.7630000e+03   2.8929555e-05
   1.7640000e+03   2.7755398e-05
   1.7650000e+03   2.6332856e-05
   1.7660000e+03   2.4676401e-05
   1.7670000e+03   2.2802488e-05
   1.7680000e+03   2.0729394e-05
   1.7690000e+03   1.8477048e-05
   1.7700000e+03   1.6066837e-05
   1.7710000e+03   1.3521412e-05
   1.7720000e+03   1.0961708e-05
   1.7730000e+03   1.2285351e-05
   1.7740000e+03   1.3481701e-05
   1.7750000e+03   1.4542983e-05
   1.7760000e+03   1.5462665e-05
   1.7770000e+03   1.6235482e-05
   1.7780000e+03   1.6857469e-05
   1.7790000e+03   1.7325969e-05
   1.7800000e+03   1.7639639e-05
   1.7810000e+03   1.7798434e-05
   1.7820000e+03   1.7803594e-05
   1.7830000e+03   1.8558974e-05
   1.7840000e+03   2.0626770e-05
   1.7850000e+03   2.2503203e-05
   1.7860000e+03   2.4172651e-05
   1.7870000e+03   2.5621430e-05
   1.7880000e+03   2.6837907e-05
   1.7890000e+03   2.7812587e-05
   1.7900000e+03   2.8538181e-05
   1.7910000e+03   2.9009661e-05
   1.7920000e+03   2.9224283e-05
   1.7930000e+03   2.9181603e-05
   1.7940000e+03   2.8883458e-05
   1.7950000e+03   2.8333943e-05
   1.7960000e+03   2.7539352e-05
   1.7970000e+03   2.6508110e-05
   1.7980000e+03   2.5250686e-05
   1.7990000e+03   2.3779484e-05
   1.8000000e+03   2.2108718e-05
   1.8010000e+03   2.0254278e-05
   1.8020000e+03   1.8233577e-05
   1.8030000e+03   1.6065382e-05
   1.8040000e+03   1.3769642e-05
   1.8050000e+03   1.1367304e-05
   1.8060000e+03   9.3595724e-06
   1.8070000e+03   1.0275766e-05
   1.8080000e+03   1.1361164e-05
   1.8090000e+03   1.2344177e-05
   1.8100000e+03   1.3217327e-05
   1.8110000e+03   1.3974131e-05
   1.8120000e+03   1.4609141e-05
   1.8130000e+03   1.5117984e-05
   1.8140000e+03   1.5497392e-05
   1.8150000e+03   1.5745219e-05
   1.8160000e+03   1.5860452e-05
   1.8170000e+03   1.7658018e-05
   1.8180000e+03   1.9448042e-05
   1.8190000e+03   2.1057323e-05
   1.8200000e+03   2.2473071e-05
   1.8210000e+03   2.3684298e-05
   1.8220000e+03   2.4681895e-05
   1.8230000e+03   2.5458706e-05
   1.8240000e+03   2.6009577e-05
   1.8250000e+03   2.6331383e-05
   1.8260000e+03   2.6423045e-05
   1.8270000e+03   2.6285524e-05
   1.8280000e+03   2.5921798e-05
   1.8290000e+03   2.5336820e-05
   1.8300000e+03   2.4537463e-05
   1.8310000e+03   2.3532441e-05
   1.8320000e+03   2.2332223e-05
   1.8330000e+03   2.0948924e-05
   1.8340000e+03   1.9396187e-05
   1.8350000e+03   1.7689054e-05
   1.8360000e+03   1.5843818e-05
   1.8370000e+03   1.3877871e-05
   1.8380000e+03   1.1809545e-05
   1.8390000e+03   9.6579398e-06
   1.8400000e+03   7.4452837e-06
   1.8410000e+03   8.2158415e-06
   1.8420000e+03   9.1659023e-06
   1.8430000e+03   1.0027776e-05
   1.8440000e+03   1.0794916e-05
   1.8450000e+03   1.1461634e-05
   1.8460000e+03   1.2023141e-05
   1.8470000e+03   1.2475585e-05
   1.8480000e+03   1.2816069e-05
   1.8490000e+03   1.3042673e-05
   1.8500000e+03   1.3808655e-05
   1.8510000e+03   1.5432511e-05
   1.8520000e+03   1.6901548e-05
   1.8530000e+03   1.8203901e-05
   1.8540000e+03   1.9329273e-05
   1.8550000e+03   2.0269011e-05
   1.8560000e+03   2.1016171e-05
   1.8570000e+03   2.1565564e-05
   1.8580000e+03   2.1913795e-05
   1.8590000e+03   2.2059270e-05
   1.8600000e+03   2.2002208e-05
   1.8610000e+03   2.1744613e-05
   1.8620000e+03   2.1290255e-05
   1.8630000e+03   2.0644612e-05
   1.8640000e+03   1.9814817e-05
   1.8650000e+03   1.8809577e-05
   1.8660000e+03   1.7639089e-05
   1.8670000e+03   1.6314931e-05
   1.8680000e+03   1.4849956e-05
   1.8690000e+03   1.3258165e-05
   1.8700000e+03   1.1554576e-05
   1.8710000e+03   9.8915623e-06
   1.8720000e+03   9.3784090e-06
   1.8730000e+03   8.7927357e-06
   1.8740000e+03   8.1397347e-06
   1.8750000e+03   7.4963837e-06
   1.8760000e+03   8.3167851e-06
   1.8770000e+03   9.0611983e-06
   1.8780000e+03   9.7239305e-06
   1.8790000e+03   1.0300031e-05
   1.8800000e+03   1.0785328e-05
   1.8810000e+03   1.1176454e-05
   1.8820000e+03   1.1470871e-05
   1.8830000e+03   1.3009819e-05
   1.8840000e+03   1.4491682e-05
   1.8850000e+03   1.5841087e-05
   1.8860000e+03   1.7047125e-05
   1.8870000e+03   1.8100236e-05
   1.8880000e+03   1.8992284e-05
   1.8890000e+03   1.9716617e-05
   1.8900000e+03   2.0268114e-05
   1.8910000e+03   2.0643218e-05
   1.8920000e+03   2.0839956e-05
   1.8930000e+03   2.0857944e-05
   1.8940000e+03   2.0698376e-05
   1.8950000e+03   2.0364003e-05
   1.8960000e+03   1.9859094e-05
   1.8970000e+03   1.9189389e-05
   1.8980000e+03   1.8362036e-05
   1.8990000e+03   1.7385515e-05
   1.9000000e+03   1.6269551e-05
   1.9010000e+03   1.5025023e-05
   1.9020000e+03   1.3663857e-05
   1.9030000e+03   1.2198907e-05
   1.9040000e+03   1.0643843e-05
   1.9050000e+03   9.0130146e-06
   1.9060000e+03   8.1354577e-06
   1.9070000e+03   7.6297455e-06
   1.9080000e+03   7.0617748e-06
   1.9090000e+03   6.4368057e-06
   1.9100000e+03   6.8983539e-06
   1.9110000e+03   7.5525073e-06
   1.9120000e+03   8.1365833e-06
   1.9130000e+03   8.6462809e-06
   1.9140000e+03   9.0779672e-06
   1.9150000e+03   9.4287029e-06
   1.9160000e+03   9.6962606e-06
   1.9170000e+03   1.0902990e-05
   1.9180000e+03   1.2149020e-05
   1.9190000e+03   1.3273705e-05
   1.9200000e+03   1.4268220e-05
   1.9210000e+03   1.5124962e-05
   1.9220000e+03   1.5837606e-05
   1.9230000e+03   1.6401150e-05
   1.9240000e+03   1.6811949e-05
   1.9250000e+03   1.7067735e-05
   1.9260000e+03   1.7167624e-05
   1.9270000e+03   1.7112117e-05
   1.9280000e+03   1.6903080e-05
   1.9290000e+03   1.6543715e-05
   1.9300000e+03   1.6038527e-05
   1.9310000e+03   1.5393264e-05
   1.9320000e+03   1.4614864e-05
   1.9330000e+03   1.3711381e-05
   1.9340000e+03   1.2691901e-05
   1.9350000e+03   1.1566459e-05
   1.9360000e+03   1.0345939e-05
   1.9370000e+03   9.0419697e-06
   1.9380000e+03   7.9346287e-06
   1.9390000e+03   7.5888922e-06
   1.9400000e+03   7.1792363e-06
   1.9410000e+03   6.7095469e-06
   1.9420000e+03   6.1842025e-06
   1.9430000e+03   5.6080340e-06
   1.9440000e+03   5.8493102e-06
   1.9450000e+03   6.4110025e-06
   1.9460000e+03   6.9129423e-06
   1.9470000e+03   7.3513997e-06
   1.9480000e+03   7.7232166e-06
   1.9490000e+03   8.3641133e-06
   1.9500000e+03   9.5653695e-06
   1.9510000e+03   1.0673833e-05
   1.9520000e+03   1.1680463e-05
   1.9530000e+03   1.2577193e-05
   1.9540000e+03   1.3356994e-05
   1.9550000e+03   1.4013930e-05
   1.9560000e+03   1.4543198e-05
   1.9570000e+03   1.4941163e-05
   1.9580000e+03   1.5205376e-05
   1.9590000e+03   1.5334591e-05
   1.9600000e+03   1.5328762e-05
   1.9610000e+03   1.5189032e-05
   1.9620000e+03   1.4917717e-05
   1.9630000e+03   1.4518269e-05
   1.9640000e+03   1.3995244e-05
   1.9650000e+03   1.3354243e-05
   1.9660000e+03   1.2601860e-05
   1.9670000e+03   1.1745615e-05
   1.9680000e+03   1.0793875e-05
   1.9690000e+03   9.7557762e-06
   1.9700000e+03   8.6411375e-06
   1.9710000e+03   7.6588280e-06
   1.9720000e+03   7.4084521e-06
   1.9730000e+03   7.0984165e-06
   1.9740000e+03   6.7318365e-06
   1.9750000e+03   6.3122927e-06
   1.9760000e+03   5.8437960e-06
   1.9770000e+03   5.3307505e-06
   1.9780000e+03   5.1023833e-06
   1.9790000e+03   5.5908542e-06
   1.9800000e+03   6.0284047e-06
   1.9810000e+03   6.4118002e-06
   1.9820000e+03   6.7382936e-06
   1.9830000e+03   7.7162031e-06
   1.9840000e+03   8.7260044e-06
   1.9850000e+03   9.6510105e-06
   1.9860000e+03   1.0483897e-05
   1.9870000e+03   1.1218215e-05
   1.9880000e+03   1.1848440e-05
   1.9890000e+03   1.2370013e-05
   1.9900000e+03   1.2779369e-05
   1.9910000e+03   1.3073963e-05
   1.9920000e+03   1.3252283e-05
   1.9930000e+03   1.3313851e-05
   1.9940000e+03   1.3259220e-05
   1.9950000e+03   1.3089960e-05
   1.9960000e+03   1.2808636e-05
   1.9970000e+03   1.2418771e-05
   1.9980000e+03   1.1924814e-05
   1.9990000e+03   1.1332087e-05
   2.0000000e+03   1.0646730e-05
   2.0010000e+03   9.8756438e-06
   2.0020000e+03   9.0264182e-06
   2.0030000e+03   8.1072603e-06
   2.0040000e+03   7.1269167e-06
   2.0050000e+03   6.2202835e-06
   2.0060000e+03   5.9928486e-06
   2.0070000e+03   5.7139544e-06
   2.0080000e+03   5.3864612e-06
   2.0090000e+03   5.0136275e-06
   2.0100000e+03   4.5990777e-06
   2.0110000e+03   4.8236439e-06
   2.0120000e+03   5.1449024e-06
   2.0130000e+03   5.4205853e-06
   2.0140000e+03   5.6484214e-06
   2.0150000e+03   5.8265762e-06
   2.0160000e+03   5.9536665e-06
   2.0170000e+03   6.7569368e-06
   2.0180000e+03   7.5791557e-06
   2.0190000e+03   8.3253229e-06
   2.0200000e+03   8.9895770e-06
   2.0210000e+03   9.5668325e-06
   2.0220000e+03   1.0052817e-05
   2.0230000e+03   1.0444104e-05
   2.0240000e+03   1.0738129e-05
   2.0250000e+03   1.0933211e-05
   2.0260000e+03   1.1028555e-05
   2.0270000e+03   1.1024251e-05
   2.0280000e+03   1.0921265e-05
   2.0290000e+03   1.0721425e-05
   2.0300000e+03   1.0427390e-05
   2.0310000e+03   1.0042627e-05
   2.0320000e+03   9.5713672e-06
   2.0330000e+03   9.0185631e-06
   2.0340000e+03   8.3898384e-06
   2.0350000e+03   7.6914315e-06
   2.0360000e+03   6.9301353e-06
   2.0370000e+03   6.1132317e-06
   2.0380000e+03   5.7823846e-06
   2.0390000e+03   5.6167031e-06
   2.0400000e+03   5.4050996e-06
   2.0410000e+03   5.1498052e-06
   2.0420000e+03   4.8534091e-06
   2.0430000e+03   4.5188334e-06
   2.0440000e+03   4.1493036e-06
   2.0450000e+03   4.4070522e-06
   2.0460000e+03   4.6784578e-06
   2.0470000e+03   4.9061214e-06
   2.0480000e+03   5.0882553e-06
   2.0490000e+03   5.2234869e-06
   2.0500000e+03   5.8135539e-06
   2.0510000e+03   6.5446651e-06
   2.0520000e+03   7.2133172e-06
   2.0530000e+03   7.8142344e-06
   2.0540000e+03   8.3427866e-06
   2.0550000e+03   8.7950243e-06
   2.0560000e+03   9.1677062e-06
   2.0570000e+03   9.4583211e-06
   2.0580000e+03   9.6651028e-06
   2.0590000e+03   9.7870385e-06
   2.0600000e+03   9.8238701e-06
   2.0610000e+03   9.7760894e-06
   2.0620000e+03   9.6449260e-06
   2.0630000e+03   9.4323297e-06
   2.0640000e+03   9.1409459e-06
   2.0650000e+03   8.7740860e-06
   2.0660000e+03   8.3356911e-06
   2.0670000e+03   7.8302914e-06
   2.0680000e+03   7.2629607e-06
   2.0690000e+03   6.6392662e-06
   2.0700000e+03   5.9652149e-06
   2.0710000e+03   5.2471960e-06
   2.0720000e+03   4.7643799e-06
   2.0730000e+03   4.6201414e-06
   2.0740000e+03   4.4374851e-06
   2.0750000e+03   4.2184072e-06
   2.0760000e+03   3.9651986e-06
   2.0770000e+03   3.7733506e-06
   2.0780000e+03   4.0655011e-06
   2.0790000e+03   4.3200135e-06
   2.0800000e+03   4.5347966e-06
   2.0810000e+03   4.7081244e-06
   2.0820000e+03   4.8386495e-06
   2.0830000e+03   4.9254134e-06
   2.0840000e+03   4.9678529e-06
   2.0850000e+03   5.4705882e-06
   2.0860000e+03   6.0134107e-06
   2.0870000e+03   6.4968632e-06
   2.0880000e+03   6.9173304e-06
   2.0890000e+03   7.2717868e-06
   2.0900000e+03   7.5578168e-06
   2.0910000e+03   7.7736302e-06
   2.0920000e+03   7.9180712e-06
   2.0930000e+03   7.9906226e-06
   2.0940000e+03   7.9914032e-06
   2.0950000e+03   7.9211606e-06
   2.0960000e+03   7.7812584e-06
   2.0970000e+03   7.5736573e-06
   2.0980000e+03   7.3008925e-06
   2.0990000e+03   6.9660448e-06
   2.1000000e+03   6.5727086e-06
   2.1010000e+03   6.1249545e-06
   2.1020000e+03   5.6272889e-06
   2.1030000e+03   5.0846098e-06
   2.1040000e+03   4.5021597e-06
   2.1050000e+03   4.0113961e-06
   2.1060000e+03   3.9141097e-06
   2.1070000e+03   3.7838546e-06
   2.1080000e+03   3.6221169e-06
   2.1090000e+03   3.4306383e-06
   2.1100000e+03   3.4257672e-06
   2.1110000e+03   3.7052806e-06
   2.1120000e+03   3.9508166e-06
   2.1130000e+03   4.1603876e-06
   2.1140000e+03   4.3323370e-06
   2.1150000e+03   4.4653519e-06
   2.1160000e+03   4.5584734e-06
   2.1170000e+03   4.6111028e-06
   2.1180000e+03   4.6230049e-06
   2.1190000e+03   4.9969378e-06
   2.1200000e+03   5.4250311e-06
   2.1210000e+03   5.8016267e-06
   2.1220000e+03   6.1239425e-06
   2.1230000e+03   6.3897020e-06
   2.1240000e+03   6.5971485e-06
   2.1250000e+03   6.7450555e-06
   2.1260000e+03   6.8327317e-06
   2.1270000e+03   6.8600212e-06
   2.1280000e+03   6.8272997e-06
   2.1290000e+03   6.7354651e-06
   2.1300000e+03   6.5859243e-06
   2.1310000e+03   6.3805757e-06
   2.1320000e+03   6.1217867e-06
   2.1330000e+03   5.8123684e-06
   2.1340000e+03   5.4555462e-06
   2.1350000e+03   5.0549267e-06
   2.1360000e+03   4.6144625e-06
   2.1370000e+03   4.1384133e-06
   2.1380000e+03   3.7144332e-06
   2.1390000e+03   3.6147520e-06
   2.1400000e+03   3.4856957e-06
   2.1410000e+03   3.3284295e-06
   2.1420000e+03   3.1443476e-06
   2.1430000e+03   2.9350614e-06
   2.1440000e+03   3.1724209e-06
   2.1450000e+03   3.4036979e-06
   2.1460000e+03   3.6027788e-06
   2.1470000e+03   3.7680847e-06
   2.1480000e+03   3.8983466e-06
   2.1490000e+03   3.9926156e-06
   2.1500000e+03   4.0502689e-06
   2.1510000e+03   4.0710135e-06
   2.1520000e+03   4.0548872e-06
   2.1530000e+03   4.3240956e-06
   2.1540000e+03   4.6666127e-06
   2.1550000e+03   4.9648961e-06
   2.1560000e+03   5.2168328e-06
   2.1570000e+03   5.4207382e-06
   2.1580000e+03   5.5753667e-06
   2.1590000e+03   5.6799178e-06
   2.1600000e+03   5.7340379e-06
   2.1610000e+03   5.7378189e-06
   2.1620000e+03   5.6917921e-06
   2.1630000e+03   5.5969190e-06
   2.1640000e+03   5.4545781e-06
   2.1650000e+03   5.2665480e-06
   2.1660000e+03   5.0349875e-06
   2.1670000e+03   4.7624125e-06
   2.1680000e+03   4.4516700e-06
   2.1690000e+03   4.1059093e-06
   2.1700000e+03   3.7285512e-06
   2.1710000e+03   3.5276749e-06
   2.1720000e+03   3.4742748e-06
   2.1730000e+03   3.3917786e-06
   2.1740000e+03   3.2809606e-06
   2.1750000e+03   3.1428287e-06
   2.1760000e+03   2.9786159e-06
   2.1770000e+03   2.9188892e-06
   2.1780000e+03   3.1350505e-06
   2.1790000e+03   3.3225115e-06
   2.1800000e+03   3.4797799e-06
   2.1810000e+03   3.6056413e-06
   2.1820000e+03   3.6991684e-06
   2.1830000e+03   3.7597271e-06
   2.1840000e+03   3.7869808e-06
   2.1850000e+03   3.7808911e-06
   2.1860000e+03   3.7417165e-06
   2.1870000e+03   3.6700079e-06
   2.1880000e+03   3.8844739e-06
   2.1890000e+03   4.1134537e-06
   2.1900000e+03   4.3033939e-06
   2.1910000e+03   4.4530743e-06
   2.1920000e+03   4.5616409e-06
   2.1930000e+03   4.6286098e-06
   2.1940000e+03   4.6538667e-06
   2.1950000e+03   4.6376639e-06
   2.1960000e+03   4.5806139e-06
   2.1970000e+03   4.4836799e-06
   2.1980000e+03   4.3481632e-06
   2.1990000e+03   4.1756879e-06
   2.2000000e+03   3.9681832e-06
   2.2010000e+03   3.7278627e-06
   2.2020000e+03   3.4572019e-06
   2.2030000e+03   3.4271683e-06
   2.2040000e+03   3.4442238e-06
   2.2050000e+03   3.4329587e-06
   2.2060000e+03   3.3935748e-06
   2.2070000e+03   3.3265095e-06
   2.2080000e+03   3.2324309e-06
   2.2090000e+03   3.1122314e-06
   2.2100000e+03   2.9670198e-06
   2.2110000e+03   2.7981109e-06
   2.2120000e+03   2.8588676e-06
   2.2130000e+03   3.0098836e-06
   2.2140000e+03   3.1329977e-06
   2.2150000e+03   3.2273112e-06
   2.2160000e+03   3.2921870e-06
   2.2170000e+03   3.3272543e-06
   2.2180000e+03   3.3324095e-06
   2.2190000e+03   3.3078157e-06
   2.2200000e+03   3.2538993e-06
   2.2210000e+03   3.1899896e-06
   2.2220000e+03   3.3966732e-06
   2.2230000e+03   3.5718928e-06
   2.2240000e+03   3.7144876e-06
   2.2250000e+03   3.8235956e-06
   2.2260000e+03   3.8986574e-06
   2.2270000e+03   3.9394179e-06
   2.2280000e+03   3.9459245e-06
   2.2290000e+03   3.9185234e-06
   2.2300000e+03   3.8578527e-06
   2.2310000e+03   3.7648336e-06
   2.2320000e+03   3.6406588e-06
   2.2330000e+03   3.4867787e-06
   2.2340000e+03   3.3048859e-06
   2.2350000e+03   3.0968971e-06
   2.2360000e+03   2.9981071e-06
   2.2370000e+03   3.0471548e-06
   2.2380000e+03   3.0698370e-06
   2.2390000e+03   3.0660817e-06
   2.2400000e+03   3.0360409e-06
   2.2410000e+03   2.9800883e-06
   2.2420000e+03   2.8988151e-06
   2.2430000e+03   2.7930245e-06
   2.2440000e+03   2.6637237e-06
   2.2450000e+03   2.5204582e-06
   2.2460000e+03   2.6611927e-06
   2.2470000e+03   2.7773401e-06
   2.2480000e+03   2.8680385e-06
   2.2490000e+03   2.9326579e-06
   2.2500000e+03   2.9708047e-06
   2.2510000e+03   2.9823235e-06
   2.2520000e+03   2.9672964e-06
   2.2530000e+03   2.9260409e-06
   2.2540000e+03   2.8591053e-06
   2.2550000e+03   2.7672620e-06
   2.2560000e+03   2.7282610e-06
   2.2570000e+03   2.8623071e-06
   2.2580000e+03   2.9694651e-06
   2.2590000e+03   3.0491413e-06
   2.2600000e+03   3.1009896e-06
   2.2610000e+03   3.1249108e-06
   2.2620000e+03   3.1210509e-06
   2.2630000e+03   3.0897963e-06
   2.2640000e+03   3.0317679e-06
   2.2650000e+03   2.9478123e-06
   2.2660000e+03   2.8389917e-06
   2.2670000e+03   2.7065720e-06
   2.2680000e+03   2.6731963e-06
   2.2690000e+03   2.7679649e-06
   2.2700000e+03   2.8391101e-06
   2.2710000e+03   2.8861349e-06
   2.2720000e+03   2.9087496e-06
   2.2730000e+03   2.9068727e-06
   2.2740000e+03   2.8806314e-06
   2.2750000e+03   2.8303592e-06
   2.2760000e+03   2.7565920e-06
   2.2770000e+03   2.6600629e-06
   2.2780000e+03   2.5416949e-06
   2.2790000e+03   2.4025921e-06
   2.2800000e+03   2.4483147e-06
   2.2810000e+03   2.5368286e-06
   2.2820000e+03   2.6023783e-06
   2.2830000e+03   2.6445565e-06
   2.2840000e+03   2.6631664e-06
   2.2850000e+03   2.6582216e-06
   2.2860000e+03   2.6299444e-06
   2.2870000e+03   2.5787626e-06
   2.2880000e+03   2.5053038e-06
   2.2890000e+03   2.4103886e-06
   2.2900000e+03   2.2950215e-06
   2.2910000e+03   2.3893681e-06
   2.2920000e+03   2.4667322e-06
   2.2930000e+03   2.5218018e-06
   2.2940000e+03   2.5543811e-06
   2.2950000e+03   2.5644729e-06
   2.2960000e+03   2.5522760e-06
   2.2970000e+03   2.5181806e-06
   2.2980000e+03   2.4627628e-06
   2.2990000e+03   2.3867767e-06
   2.3000000e+03   2.2911458e-06
   2.3010000e+03   2.2929666e-06
   2.3020000e+03   2.4038999e-06
   2.3030000e+03   2.4937908e-06
   2.3040000e+03   2.5619913e-06
   2.3050000e+03   2.6080414e-06
   2.3060000e+03   2.6316723e-06
   2.3070000e+03   2.6328073e-06
   2.3080000e+03   2.6115618e-06
   2.3090000e+03   2.5682409e-06
   2.3100000e+03   2.5033366e-06
   2.3110000e+03   2.4175217e-06
   2.3120000e+03   2.3116439e-06
   2.3130000e+03   2.1867172e-06
   2.3140000e+03   2.1710636e-06
   2.3150000e+03   2.2355373e-06
   2.3160000e+03   2.2795668e-06
   2.3170000e+03   2.3029237e-06
   2.3180000e+03   2.3055648e-06
   2.3190000e+03   2.2876309e-06
   2.3200000e+03   2.2494440e-06
   2.3210000e+03   2.1915035e-06
   2.3220000e+03   2.1144795e-06
   2.3230000e+03   2.0192064e-06
   2.3240000e+03   1.9066735e-06
   2.3250000e+03   1.9284264e-06
   2.3260000e+03   1.9859760e-06
   2.3270000e+03   2.0256533e-06
   2.3280000e+03   2.0473624e-06
   2.3290000e+03   2.0511647e-06
   2.3300000e+03   2.0372765e-06
   2.3310000e+03   2.0060645e-06
   2.3320000e+03   1.9580409e-06
   2.3330000e+03   1.8938568e-06
   2.3340000e+03   1.9515903e-06
   2.3350000e+03   2.0702610e-06
   2.3360000e+03   2.1705119e-06
   2.3370000e+03   2.2515898e-06
   2.3380000e+03   2.3129091e-06
   2.3390000e+03   2.3540568e-06
   2.3400000e+03   2.3747942e-06
   2.3410000e+03   2.3750585e-06
   2.3420000e+03   2.3549620e-06
   2.3430000e+03   2.3147905e-06
   2.3440000e+03   2.2549996e-06
   2.3450000e+03   2.1762101e-06
   2.3460000e+03   2.0792016e-06
   2.3470000e+03   1.9649047e-06
   2.3480000e+03   1.9679597e-06
   2.3490000e+03   2.0125572e-06
   2.3500000e+03   2.0391327e-06
   2.3510000e+03   2.0475976e-06
   2.3520000e+03   2.0380246e-06
   2.3530000e+03   2.0106453e-06
   2.3540000e+03   1.9658470e-06
   2.3550000e+03   1.9041683e-06
   2.3560000e+03   1.8262924e-06
   2.3570000e+03   1.7330402e-06
   2.3580000e+03   1.6253622e-06
   2.3590000e+03   1.5063209e-06
   2.3600000e+03   1.5477780e-06
   2.3610000e+03   1.5751436e-06
   2.3620000e+03   1.5883837e-06
   2.3630000e+03   1.5875874e-06
   2.3640000e+03   1.5729644e-06
   2.3650000e+03   1.5448409e-06
   2.3660000e+03   1.5358801e-06
   2.3670000e+03   1.6740506e-06
   2.3680000e+03   1.7972679e-06
   2.3690000e+03   1.9045704e-06
   2.3700000e+03   1.9951380e-06
   2.3710000e+03   2.0682990e-06
   2.3720000e+03   2.1235342e-06
   2.3730000e+03   2.1604812e-06
   2.3740000e+03   2.1789357e-06
   2.3750000e+03   2.1788531e-06
   2.3760000e+03   2.1603476e-06
   2.3770000e+03   2.1236901e-06
   2.3780000e+03   2.0693051e-06
   2.3790000e+03   1.9977665e-06
   2.3800000e+03   1.9097909e-06
   2.3810000e+03   1.8062314e-06
   2.3820000e+03   1.7175553e-06
   2.3830000e+03   1.7470366e-06
   2.3840000e+03   1.7608071e-06
   2.3850000e+03   1.7588828e-06
   2.3860000e+03   1.7414180e-06
   2.3870000e+03   1.7087034e-06
   2.3880000e+03   1.6611619e-06
   2.3890000e+03   1.5993437e-06
   2.3900000e+03   1.5239205e-06
   2.3910000e+03   1.4356785e-06
   2.3920000e+03   1.3355102e-06
   2.3930000e+03   1.2244059e-06
   2.3940000e+03   1.2430359e-06
   2.3950000e+03   1.2624101e-06
   2.3960000e+03   1.2708269e-06
   2.3970000e+03   1.2683815e-06
   2.3980000e+03   1.2552609e-06
   2.3990000e+03   1.2317414e-06
   2.4000000e+03   1.3471259e-06
   2.4010000e+03   1.4707604e-06
   2.4020000e+03   1.5808789e-06
   2.4030000e+03   1.6766277e-06
   2.4040000e+03   1.7572814e-06
   2.4050000e+03   1.8222488e-06
   2.4060000e+03   1.8710768e-06
   2.4070000e+03   1.9034536e-06
   2.4080000e+03   1.9192104e-06
   2.4090000e+03   1.9183219e-06
   2.4100000e+03   1.9009055e-06
   2.4110000e+03   1.8672196e-06
   2.4120000e+03   1.8176604e-06
   2.4130000e+03   1.7527575e-06
   2.4140000e+03   1.6731688e-06
   2.4150000e+03   1.5796735e-06
   2.4160000e+03   1.5028291e-06
   2.4170000e+03   1.5197669e-06
   2.4180000e+03   1.5231504e-06
   2.4190000e+03   1.5130698e-06
   2.4200000e+03   1.4897338e-06
   2.4210000e+03   1.4534661e-06
   2.4220000e+03   1.4047018e-06
   2.4230000e+03   1.3439823e-06
   2.4240000e+03   1.2719498e-06
   2.4250000e+03   1.1893405e-06
   2.4260000e+03   1.0969772e-06
   2.4270000e+03   9.9576157e-07


==> plotdata/alg1_graphs.dat <==
   2.4270000e+03
   2.3890000e+03
   1.0000000e+04
   2.1780000e+03
   3.6310000e+03
   1.9890000e+03
   2.1150000e+03
   2.8100000e+03
   2.0290000e+03
   1.7990000e+03
   2.5110000e+03
   2.2330000e+03
   4.2610000e+03
   1.6630000e+03
   1.6850000e+03
   1.7870000e+03
   1.8950000e+03
   1.9070000e+03
   2.2620000e+03
   1.8040000e+03
   2.5550000e+03
   2.5890000e+03
   1.7880000e+03
   1.6690000e+03
   1.7540000e+03
   1.0000000e+04
   2.5000000e+03
   2.3250000e+03
   4.1210000e+03
   2.2280000e+03
   3.3560000e+03
   1.0000000e+04
   1.9980000e+03
   1.7130000e+03
   5.8920000e+03
   1.6970000e+03
   3.5150000e+03
   3.5980000e+03
   3.5900000e+03
   2.3990000e+03
   2.1120000e+03
   2.3920000e+03
   2.6820000e+03
   1.7950000e+03
   3.1250000e+03
   2.7690000e+03
   3.1490000e+03
   1.7660000e+03
   3.0260000e+03
   1.7450000e+03
   2.8160000e+03
   1.7570000e+03
   2.6240000e+03
   2.3530000e+03
   2.3650000e+03
   4.8220000e+03
   2.7100000e+03
   1.7100000e+03
   1.7700000e+03
   4.4800000e+03
   1.7390000e+03
   2.4090000e+03
   2.3830000e+03
   2.6870000e+03
   2.4560000e+03
   2.6980000e+03
   4.3630000e+03
   6.8760000e+03
   2.7860000e+03
   1.9840000e+03
   1.7950000e+03
   3.6340000e+03
   2.0000000e+03
   2.0460000e+03
   4.5530000e+03
   2.1480000e+03
   2.5440000e+03
   2.4390000e+03
   1.7630000e+03
   3.5400000e+03
   1.7880000e+03
   7.1190000e+03
   2.4370000e+03
   2.7000000e+03
   3.0230000e+03
   1.0000000e+04
   2.1060000e+03
   1.8320000e+03
   1.8690000e+03
   2.6110000e+03
   2.2970000e+03
   2.0660000e+03
   2.0670000e+03
   2.5110000e+03
   1.0000000e+04
   2.7050000e+03
   1.7520000e+03
   1.8420000e+03
   3.2040000e+03
   2.5000000e+03
   3.6530000e+03
   3.9970000e+03
   2.9000000e+03
   2.2140000e+03
   1.7900000e+03
   1.6640000e+03
   1.0000000e+04
   2.0260000e+03
   1.9540000e+03
   3.2990000e+03
   4.5750000e+03
   2.2600000e+03
   1.9860000e+03
   1.8890000e+03
   1.9740000e+03
   3.1550000e+03
   1.7760000e+03
   1.8980000e+03
   1.7540000e+03
   3.1020000e+03
   1.0000000e+04
   2.0800000e+03
   2.0090000e+03
   2.8550000e+03
   3.7590000e+03
   3.0620000e+03
   2.5030000e+03
   3.0100000e+03
   3.0800000e+03
   4.5450000e+03
   2.7160000e+03
   2.3620000e+03
   3.6830000e+03
   2.2540000e+03
   1.7930000e+03
   1.7510000e+03
   2.0270000e+03
   1.0000000e+04
   3.4500000e+03
   3.8790000e+03
   2.0830000e+03
   1.7270000e+03
   4.2130000e+03
   1.7110000e+03
   1.7120000e+03
   2.0820000e+03
   1.0000000e+04
   1.6220000e+03
   2.4450000e+03
   2.3720000e+03
   1.9360000e+03
   6.1610000e+03
   2.2940000e+03
   3.7220000e+03
   1.7880000e+03
   2.4110000e+03
   2.2500000e+03
   2.8030000e+03
   2.5110000e+03
   2.2640000e+03
   2.4920000e+03
   2.7990000e+03
   2.6660000e+03
   3.3690000e+03
   3.6770000e+03
   1.6580000e+03
   1.7990000e+03
   2.2140000e+03
   3.5690000e+03
   4.4280000e+03
   2.2760000e+03
   5.0970000e+03
   2.1750000e+03
   2.8910000e+03
   4.2980000e+03
   2.3330000e+03
   2.1940000e+03
   1.9840000e+03
   1.7460000e+03
   3.4500000e+03
   2.4750000e+03
   1.7840000e+03
   2.0900000e+03
   1.6920000e+03
   1.7780000e+03
   2.5940000e+03
   2.6990000e+03
   1.6720000e+03
   1.8340000e+03
   2.3270000e+03
   1.8730000e+03
   2.2660000e+03
   1.7560000e+03
   2.0310000e+03
   1.9870000e+03
   2.4030000e+03
   3.2000000e+03
   2.3860000e+03
   2.3360000e+03
   3.0930000e+03


==> plotdata/alg2_convergence.dat <==
   1.0000000e+00   1.0000000e+00
   2.0000000e+00   1.0000000e+00
   3.0000000e+00   1.0000000e+00
   4.0000000e+00   1.0000000e+00
   5.0000000e+00   1.0000000e+00
   6.0000000e+00   1.0000000e+00
   7.0000000e+00   1.0000000e+00
   8.0000000e+00   1.0000000e+00
   9.0000000e+00   1.0000000e+00
   1.0000000e+01   1.0000000e+00
   1.1000000e+01   1.0000000e+00
   1.2000000e+01   1.0000000e+00
   1.3000000e+01   1.0000000e+00
   1.4000000e+01   9.9949720e-01
   1.5000000e+01   9.9823874e-01
   1.6000000e+01   9.9607090e-01
   1.7000000e+01   9.9286613e-01
   1.8000000e+01   9.8852811e-01
   1.9000000e+01   9.8299356e-01
   2.0000000e+01   9.7623106e-01
   2.1000000e+01   9.6823734e-01
   2.2000000e+01   9.5903153e-01
   2.3000000e+01   9.4864856e-01
   2.4000000e+01   9.3713245e-01
   2.5000000e+01   9.2453057e-01
   2.6000000e+01   9.1088936e-01
   2.7000000e+01   8.9625209e-01
   2.8000000e+01   8.8065865e-01
   2.9000000e+01   8.6414703e-01
   3.0000000e+01   8.4675622e-01
   3.1000000e+01   8.2852962e-01
   3.2000000e+01   8.0951850e-01
   3.3000000e+01   7.8978483e-01
   3.4000000e+01   7.6940297e-01
   3.5000000e+01   7.4846015e-01
   3.6000000e+01   7.2705562e-01
   3.7000000e+01   7.0529871e-01
   3.8000000e+01   6.8930993e-01
   3.9000000e+01   6.7380883e-01
   4.0000000e+01   6.5856192e-01
   4.1000000e+01   6.4419027e-01
   4.2000000e+01   6.2952225e-01
   4.3000000e+01   6.1506073e-01
   4.4000000e+01   6.0090473e-01
   4.5000000e+01   5.8865186e-01
   4.6000000e+01   5.7586781e-01
   4.7000000e+01   5.6248334e-01
   4.8000000e+01   5.4844694e-01
   4.9000000e+01   5.3372688e-01
   5.0000000e+01   5.1831274e-01
   5.1000000e+01   5.0221675e-01
   5.2000000e+01   4.8547439e-01
   5.3000000e+01   4.6814442e-01
   5.4000000e+01   4.5030799e-01
   5.5000000e+01   4.3353090e-01
   5.6000000e+01   4.2056624e-01
   5.7000000e+01   4.0767786e-01
   5.8000000e+01   3.9453283e-01
   5.9000000e+01   3.8114368e-01
   6.0000000e+01   3.6753450e-01
   6.1000000e+01   3.5405242e-01
   6.2000000e+01   3.4189853e-01
   6.3000000e+01   3.2995106e-01
   6.4000000e+01   3.1816789e-01
   6.5000000e+01   3.0650656e-01
   6.6000000e+01   2.9492658e-01
   6.7000000e+01   2.8339149e-01
   6.8000000e+01   2.7187063e-01
   6.9000000e+01   2.6034036e-01
   7.0000000e+01   2.4878489e-01
   7.1000000e+01   2.3719656e-01
   7.2000000e+01   2.2557572e-01
   7.3000000e+01   2.1393011e-01
   7.4000000e+01   2.0227406e-01
   7.5000000e+01   1.9062737e-01
   7.6000000e+01   1.8517785e-01
   7.7000000e+01   1.8436794e-01
   7.8000000e+01   1.8293575e-01
   7.9000000e+01   1.8080212e-01
   8.0000000e+01   1.7790880e-01
   8.1000000e+01   1.7421917e-01
   8.2000000e+01   1.6971841e-01
   8.3000000e+01   1.6441320e-01
   8.4000000e+01   1.5833087e-01
   8.5000000e+01   1.5151807e-01
   8.6000000e+01   1.4403906e-01
   8.7000000e+01   1.3597352e-01
   8.8000000e+01   1.2741415e-01
   8.9000000e+01   1.1846397e-01
   9.0000000e+01   1.0923342e-01
   9.1000000e+01   9.9837425e-02
   9.2000000e+01   9.3216733e-02
   9.3000000e+01   9.3258376e-02
   9.4000000e+01   9.3099978e-02
   9.5000000e+01   9.5023773e-02
   9.6000000e+01   1.0306614e-01
   9.7000000e+01   1.1015113e-01
   9.8000000e+01   1.1629217e-01
   9.9000000e+01   1.2151584e-01
   1.0000000e+02   1.2586124e-01
   1.0100000e+02   1.2937897e-01
   1.0200000e+02   1.3212994e-01
   1.0300000e+02   1.3418396e-01
   1.0400000e+02   1.3561816e-01
   1.0500000e+02   1.3651532e-01
   1.0600000e+02   1.3696206e-01
   1.0700000e+02   1.3704709e-01
   1.0800000e+02   1.3685942e-01
   1.0900000e+02   1.3860855e-01
   1.1000000e+02   1.4353566e-01
   1.1100000e+02   1.4798440e-01
   1.1200000e+02   1.5194599e-01
   1.1300000e+02   1.5555907e-01
   1.1400000e+02   1.5946666e-01
   1.1500000e+02   1.6288928e-01
   1.1600000e+02   1.6582312e-01
   1.1700000e+02   1.6827320e-01
   1.1800000e+02   1.7025329e-01
   1.1900000e+02   1.7178552e-01
   1.2000000e+02   1.7289978e-01
   1.2100000e+02   1.7524296e-01
   1.2200000e+02   1.7789296e-01
   1.2300000e+02   1.8011395e-01
   1.2400000e+02   1.8189907e-01
   1.2500000e+02   1.8324807e-01
   1.2600000e+02   1.8416725e-01
   1.2700000e+02   1.8466917e-01
   1.2800000e+02   1.8477231e-01
   1.2900000e+02   1.8450056e-01
   1.3000000e+02   1.8388269e-01
   1.3100000e+02   1.8295161e-01
   1.3200000e+02   1.8174370e-01
   1.3300000e+02   1.8230975e-01
   1.3400000e+02   1.8547584e-01
   1.3500000e+02   1.8835885e-01
   1.3600000e+02   1.9091197e-01
   1.3700000e+02   1.9309327e-01
   1.3800000e+02   1.9486644e-01
   1.3900000e+02   1.9620128e-01
   1.4000000e+02   1.9707414e-01
   1.4100000e+02   1.9746824e-01
   1.4200000e+02   1.9737375e-01
   1.4300000e+02   1.9678785e-01
   1.4400000e+02   1.9571462e-01
   1.4500000e+02   1.9416476e-01
   1.4600000e+02   1.9215532e-01
   1.4700000e+02   1.8970920e-01
   1.4800000e+02   1.8685464e-01
   1.4900000e+02   1.8362463e-01
   1.5000000e+02   1.8005624e-01
   1.5100000e+02   1.7618992e-01
   1.5200000e+02   1.7206876e-01
   1.5300000e+02   1.6773774e-01
   1.5400000e+02   1.6324301e-01
   1.5500000e+02   1.5863106e-01
   1.5600000e+02   1.5506763e-01
   1.5700000e+02   1.5238186e-01
   1.5800000e+02   1.4955706e-01
   1.5900000e+02   1.4846145e-01
   1.6000000e+02   1.4738002e-01
   1.6100000e+02   1.4609643e-01
   1.6200000e+02   1.4459051e-01
   1.6300000e+02   1.4284677e-01
   1.6400000e+02   1.4085482e-01
   1.6500000e+02   1.3860966e-01
   1.6600000e+02   1.3611181e-01
   1.6700000e+02   1.3336735e-01
   1.6800000e+02   1.3038771e-01
   1.6900000e+02   1.2718943e-01
   1.7000000e+02   1.2379373e-01
   1.7100000e+02   1.2022593e-01
   1.7200000e+02   1.1651488e-01
   1.7300000e+02   1.1269217e-01
   1.7400000e+02   1.0879133e-01
   1.7500000e+02   1.0614818e-01
   1.7600000e+02   1.0408413e-01
   1.7700000e+02   1.0195673e-01
   1.7800000e+02   9.9761853e-02
   1.7900000e+02   9.7496380e-02
   1.8000000e+02   9.5158257e-02
   1.8100000e+02   9.3153553e-02
   1.8200000e+02   9.2166959e-02
   1.8300000e+02   9.0945565e-02
   1.8400000e+02   8.9474554e-02
   1.8500000e+02   8.7743942e-02
   1.8600000e+02   8.5748722e-02
   1.8700000e+02   8.3488909e-02
   1.8800000e+02   8.0969482e-02
   1.8900000e+02   7.8200232e-02
   1.9000000e+02   7.6122192e-02
   1.9100000e+02   7.4071229e-02
   1.9200000e+02   7.1820844e-02
   1.9300000e+02   6.9371161e-02
   1.9400000e+02   6.6725938e-02
   1.9500000e+02   6.4667303e-02
   1.9600000e+02   6.3438944e-02
   1.9700000e+02   6.1969835e-02
   1.9800000e+02   6.0257060e-02
   1.9900000e+02   5.8301852e-02
   2.0000000e+02   5.6109576e-02
   2.0100000e+02   5.3689656e-02
   2.0200000e+02   5.1658345e-02
   2.0300000e+02   5.0265834e-02
   2.0400000e+02   4.8663501e-02
   2.0500000e+02   4.6857149e-02
   2.0600000e+02   4.4855735e-02
   2.0700000e+02   4.2671146e-02
   2.0800000e+02   4.0317947e-02
   2.0900000e+02   3.7813086e-02
   2.1000000e+02   3.5175582e-02
   2.1100000e+02   3.2426187e-02
   2.1200000e+02   2.9587030e-02
   2.1300000e+02   2.6681261e-02
   2.1400000e+02   2.4500138e-02
   2.1500000e+02   2.3852131e-02
   2.1600000e+02   2.3626428e-02
   2.1700000e+02   2.3418171e-02
   2.1800000e+02   2.3211655e-02
   2.1900000e+02   2.2991790e-02
   2.2000000e+02   2.2744401e-02
   2.2100000e+02   2.2456496e-02
   2.2200000e+02   2.2116503e-02
   2.2300000e+02   2.1714467e-02
   2.2400000e+02   2.1242205e-02
   2.2500000e+02   2.0693429e-02
   2.2600000e+02   2.0063808e-02
   2.2700000e+02   1.9351005e-02
   2.2800000e+02   1.8554658e-02
   2.2900000e+02   1.7676325e-02
   2.3000000e+02   1.6719399e-02
   2.3100000e+02   1.6403242e-02
   2.3200000e+02   1.6494086e-02
   2.3300000e+02   1.6479855e-02
   2.3400000e+02   1.6769547e-02
   2.3500000e+02   1.7643101e-02
   2.3600000e+02   1.8780238e-02
   2.3700000e+02   1.9850697e-02
   2.3800000e+02   2.0850272e-02
   2.3900000e+02   2.1775721e-02
   2.4000000e+02   2.2624840e-02
   2.4100000e+02   2.3396521e-02
   2.4200000e+02   2.4090773e-02
   2.4300000e+02   2.4708715e-02
   2.4400000e+02   2.5252546e-02
   2.4500000e+02   2.5725480e-02
   2.4600000e+02   2.6131659e-02
   2.4700000e+02   2.6522471e-02
   2.4800000e+02   2.6906267e-02
   2.4900000e+02   2.7665069e-02
   2.5000000e+02   2.8510778e-02
   2.5100000e+02   2.9275045e-02
   2.5200000e+02   2.9953585e-02
   2.5300000e+02   3.0543135e-02
   2.5400000e+02   3.1041504e-02
   2.5500000e+02   3.1896415e-02
   2.5600000e+02   3.2894884e-02
   2.5700000e+02   3.3739513e-02
   2.5800000e+02   3.4423140e-02
   2.5900000e+02   3.5017883e-02
   2.6000000e+02   3.5723647e-02
   2.6100000e+02   3.6298445e-02
   2.6200000e+02   3.6737106e-02
   2.6300000e+02   3.7036505e-02
   2.6400000e+02   3.7195575e-02
   2.6500000e+02   3.7215289e-02
   2.6600000e+02   3.7098603e-02
   2.6700000e+02   3.6850372e-02
   2.6800000e+02   3.6477237e-02
   2.6900000e+02   3.5987481e-02
   2.7000000e+02   3.5390864e-02
   2.7100000e+02   3.4698437e-02
   2.7200000e+02   3.3922340e-02
   2.7300000e+02   3.3777864e-02
   2.7400000e+02   3.3756749e-02
   2.7500000e+02   3.3619829e-02
   2.7600000e+02   3.3369736e-02
   2.7700000e+02   3.3010519e-02
   2.7800000e+02   3.2547561e-02
   2.7900000e+02   3.1987479e-02
   2.8000000e+02   3.1338006e-02
   2.8100000e+02   3.0607861e-02
   2.8200000e+02   2.9806606e-02
   2.8300000e+02   2.8944496e-02
   2.8400000e+02   2.8681190e-02
   2.8500000e+02   2.8423383e-02
   2.8600000e+02   2.8071246e-02
   2.8700000e+02   2.7629037e-02
   2.8800000e+02   2.7102070e-02
   2.8900000e+02   2.6496648e-02
   2.9000000e+02   2.5819980e-02
   2.9100000e+02   2.5185009e-02
   2.9200000e+02   2.4687468e-02
   2.9300000e+02   2.4170991e-02
   2.9400000e+02   2.3638854e-02
   2.9500000e+02   2.3131618e-02
   2.9600000e+02   2.3105607e-02
   2.9700000e+02   2.3056467e-02
   2.9800000e+02   2.2979217e-02
   2.9900000e+02   2.2869259e-02
   3.0000000e+02   2.2722459e-02
   3.0100000e+02   2.2687552e-02
   3.0200000e+02   2.3116818e-02
   3.0300000e+02   2.3468515e-02
   3.0400000e+02   2.3731664e-02
   3.0500000e+02   2.3896862e-02
   3.0600000e+02   2.3956429e-02
   3.0700000e+02   2.3904532e-02
   3.0800000e+02   2.3737261e-02
   3.0900000e+02   2.3452685e-02
   3.1000000e+02   2.3050860e-02
   3.1100000e+02   2.2533807e-02
   3.1200000e+02   2.1905459e-02
   3.1300000e+02   2.1171566e-02
   3.1400000e+02   2.0339579e-02
   3.1500000e+02   1.9458129e-02
   3.1600000e+02   1.9865231e-02
   3.1700000e+02   2.0178745e-02
   3.1800000e+02   2.0390156e-02
   3.1900000e+02   2.0492572e-02
   3.2000000e+02   2.0480819e-02
   3.2100000e+02   2.0351509e-02
   3.2200000e+02   2.0103075e-02
   3.2300000e+02   1.9735786e-02
   3.2400000e+02   1.9251729e-02
   3.2500000e+02   1.8654760e-02
   3.2600000e+02   1.7950432e-02
   3.2700000e+02   1.7145901e-02
   3.2800000e+02   1.6249796e-02
   3.2900000e+02   1.5272080e-02
   3.3000000e+02   1.4223885e-02
   3.3100000e+02   1.3246914e-02
   3.3200000e+02   1.3063232e-02
   3.3300000e+02   1.2815404e-02
   3.3400000e+02   1.2503642e-02
   3.3500000e+02   1.2129267e-02
   3.3600000e+02   1.1694662e-02
   3.3700000e+02   1.1203218e-02
   3.3800000e+02   1.0659258e-02
   3.3900000e+02   1.0067946e-02
   3.4000000e+02   9.4351806e-03
   3.4100000e+02   8.7674825e-03
   3.4200000e+02   8.0718665e-03
   3.4300000e+02   7.3557123e-03
   3.4400000e+02   6.8721786e-03
   3.4500000e+02   6.7045566e-03
   3.4600000e+02   6.5339918e-03
   3.4700000e+02   6.3603101e-03
   3.4800000e+02   6.1833885e-03
   3.4900000e+02   6.0031593e-03
   3.5000000e+02   5.8196153e-03
   3.5100000e+02   5.6328123e-03
   3.5200000e+02   5.4428712e-03
   3.5300000e+02   5.2499787e-03
   3.5400000e+02   5.0543861e-03
   3.5500000e+02   4.8564069e-03
   3.5600000e+02   4.6564134e-03
   3.5700000e+02   4.5036060e-03
   3.5800000e+02   4.3568646e-03
   3.5900000e+02   4.4612698e-03
   3.6000000e+02   4.5023743e-03
   3.6100000e+02   4.4777369e-03
   3.6200000e+02   4.3861170e-03
   3.6300000e+02   4.2274735e-03
   3.6400000e+02   4.0029429e-03
   3.6500000e+02   3.7147980e-03
   3.6600000e+02   3.8816804e-03
   3.6700000e+02   4.1919615e-03
   3.6800000e+02   4.4338217e-03
   3.6900000e+02   4.6015193e-03
   3.7000000e+02   4.6906185e-03
   3.7100000e+02   4.6980433e-03
   3.7200000e+02   4.6221079e-03
   3.7300000e+02   4.6079592e-03
   3.7400000e+02   4.8895156e-03
   3.7500000e+02   5.1408272e-03
   3.7600000e+02   5.4983883e-03
   3.7700000e+02   5.9609629e-03
   3.7800000e+02   6.3696888e-03
   3.7900000e+02   6.7207655e-03
   3.8000000e+02   7.0113104e-03
   3.8100000e+02   7.2393879e-03
   3.8200000e+02   7.4040229e-03
   3.8300000e+02   7.5051982e-03
   3.8400000e+02   7.5438376e-03
   3.8500000e+02   7.5217741e-03
   3.8600000e+02   7.4417040e-03
   3.8700000e+02   7.3071289e-03
   3.8800000e+02   7.1222857e-03
   3.8900000e+02   6.8920663e-03
   3.9000000e+02   6.6219285e-03
   3.9100000e+02   6.4253683e-03
   3.9200000e+02   6.9342753e-03
   3.9300000e+02   7.3780936e-03
   3.9400000e+02   7.7520317e-03
   3.9500000e+02   8.0523970e-03
   3.9600000e+02   8.2766374e-03
   3.9700000e+02   8.4233635e-03
   3.9800000e+02   8.4923524e-03
   3.9900000e+02   8.4845340e-03
   4.0000000e+02   8.4019576e-03
   4.0100000e+02   8.2477437e-03
   4.0200000e+02   8.0260182e-03
   4.0300000e+02   7.7418329e-03
   4.0400000e+02   7.4010727e-03
   4.0500000e+02   7.0103513e-03
   4.0600000e+02   6.8764152e-03
   4.0700000e+02   6.7265842e-03
   4.0800000e+02   6.5473289e-03
   4.0900000e+02   6.3414880e-03
   4.1000000e+02   6.1122083e-03
   4.1100000e+02   5.8628950e-03
   4.1200000e+02   5.5971596e-03
   4.1300000e+02   5.3187653e-03
   4.1400000e+02   5.0406169e-03
   4.1500000e+02   4.9855284e-03
   4.1600000e+02   5.0941740e-03
   4.1700000e+02   5.1913131e-03
   4.1800000e+02   5.2748332e-03
   4.1900000e+02   5.3428218e-03
   4.2000000e+02   5.3935985e-03
   4.2100000e+02   5.4257428e-03
   4.2200000e+02   5.4381173e-03
   4.2300000e+02   5.4298861e-03
   4.2400000e+02   5.4005274e-03
   4.2500000e+02   5.4306238e-03
   4.2600000e+02   5.6020369e-03
   4.2700000e+02   5.7415162e-03
   4.2800000e+02   5.8464374e-03
   4.2900000e+02   5.9147658e-03
   4.3000000e+02   5.9450819e-03
   4.3100000e+02   5.9365963e-03
   4.3200000e+02   5.8891547e-03
   4.3300000e+02   5.8032312e-03
   4.3400000e+02   5.6799121e-03
   4.3500000e+02   5.5208696e-03
   4.3600000e+02   5.3283256e-03
   4.3700000e+02   5.1050079e-03
   4.3800000e+02   4.8540974e-03
   4.3900000e+02   4.6251342e-03
   4.4000000e+02   4.9585904e-03
   4.4100000e+02   5.2615346e-03
   4.4200000e+02   5.5290904e-03
   4.4300000e+02   5.7569738e-03
   4.4400000e+02   5.9415497e-03
   4.4500000e+02   6.0798787e-03
   4.4600000e+02   6.1697512e-03
   4.4700000e+02   6.2097120e-03
   4.4800000e+02   6.1990716e-03
   4.4900000e+02   6.1379068e-03
   4.5000000e+02   6.0270493e-03
   4.5100000e+02   5.8680635e-03
   4.5200000e+02   5.6632135e-03
   4.5300000e+02   5.4154196e-03
   4.5400000e+02   5.1282061e-03
   4.5500000e+02   4.8056404e-03
   4.5600000e+02   4.4522647e-03
   4.5700000e+02   4.0730216e-03
   4.5800000e+02   3.6731744e-03
   4.5900000e+02   3.2582241e-03
   4.6000000e+02   2.8658431e-03
   4.6100000e+02   2.6633812e-03
   4.6200000e+02   2.4479400e-03
   4.6300000e+02   2.2929907e-03
   4.6400000e+02   2.2478064e-03
   4.6500000e+02   2.2003719e-03
   4.6600000e+02   2.1506573e-03
   4.6700000e+02   2.1259204e-03
   4.6800000e+02   2.0995464e-03
   4.6900000e+02   2.0676712e-03
   4.7000000e+02   2.1260205e-03
   4.7100000e+02   2.1934249e-03
   4.7200000e+02   2.2414372e-03
   4.7300000e+02   2.2688012e-03
   4.7400000e+02   2.2746018e-03
   4.7500000e+02   2.2582751e-03
   4.7600000e+02   2.2196143e-03
   4.7700000e+02   2.1587698e-03
   4.7800000e+02   2.0762430e-03
   4.7900000e+02   1.9728755e-03
   4.8000000e+02   1.9145529e-03
   4.8100000e+02   1.8615562e-03
   4.8200000e+02   1.7860420e-03
   4.8300000e+02   1.6889316e-03
   4.8400000e+02   1.5715074e-03
   4.8500000e+02   1.4353844e-03
   4.8600000e+02   1.2824751e-03
   4.8700000e+02   1.1789685e-03
   4.8800000e+02   1.1082137e-03
   4.8900000e+02   1.2450668e-03
   4.9000000e+02   1.4766955e-03
   4.9100000e+02   1.6913624e-03
   4.9200000e+02   1.8853247e-03
   4.9300000e+02   2.0552238e-03
   4.9400000e+02   2.1981314e-03
   4.9500000e+02   2.3115893e-03
   4.9600000e+02   2.3936406e-03
   4.9700000e+02   2.4428534e-03
   4.9800000e+02   2.4583353e-03
   4.9900000e+02   2.4397400e-03
   5.0000000e+02   2.3872643e-03
   5.0100000e+02   2.3016377e-03
   5.0200000e+02   2.1841033e-03
   5.0300000e+02   2.0363913e-03
   5.0400000e+02   1.8606843e-03
   5.0500000e+02   1.6595779e-03
   5.0600000e+02   1.5572258e-03
   5.0700000e+02   1.5476909e-03
   5.0800000e+02   1.5204908e-03
   5.0900000e+02   1.4768331e-03
   5.1000000e+02   1.4181590e-03
   5.1100000e+02   1.3461144e-03
   5.1200000e+02   1.2625182e-03
   5.1300000e+02   1.1693282e-03
   5.1400000e+02   1.0686056e-03
   5.1500000e+02   9.8739209e-04
   5.1600000e+02   1.2323577e-03
   5.1700000e+02   1.4594573e-03
   5.1800000e+02   1.6658453e-03
   5.1900000e+02   1.8490289e-03
   5.2000000e+02   2.0069010e-03
   5.2100000e+02   2.1377669e-03
   5.2200000e+02   2.2403639e-03
   5.2300000e+02   2.3138740e-03
   5.2400000e+02   2.3579291e-03
   5.2500000e+02   2.3726098e-03
   5.2600000e+02   2.3584367e-03
   5.2700000e+02   2.3163551e-03
   5.2800000e+02   2.2477134e-03
   5.2900000e+02   2.1542357e-03
   5.3000000e+02   2.0379888e-03
   5.3100000e+02   1.9013447e-03
   5.3200000e+02   1.8091102e-03
   5.3300000e+02   1.7922386e-03
   5.3400000e+02   1.7609103e-03
   5.3500000e+02   1.7157894e-03
   5.3600000e+02   1.6577275e-03
   5.3700000e+02   1.5877494e-03
   5.3800000e+02   1.5070365e-03
   5.3900000e+02   1.4169069e-03
   5.4000000e+02   1.3187952e-03
   5.4100000e+02   1.2142299e-03
   5.4200000e+02   1.1048096e-03
   5.4300000e+02   1.1300473e-03
   5.4400000e+02   1.1854082e-03
   5.4500000e+02   1.2337649e-03
   5.4600000e+02   1.2903724e-03
   5.4700000e+02   1.3584178e-03
   5.4800000e+02   1.4135577e-03
   5.4900000e+02   1.4551068e-03
   5.5000000e+02   1.4825936e-03
   5.5100000e+02   1.4957648e-03
   5.5200000e+02   1.4945856e-03
   5.5300000e+02   1.4792372e-03
   5.5400000e+02   1.4501106e-03
   5.5500000e+02   1.4077974e-03
   5.5600000e+02   1.3530776e-03
   5.5700000e+02   1.2994108e-03
   5.5800000e+02   1.2454821e-03
   5.5900000e+02   1.1832505e-03
   5.6000000e+02   1.1137711e-03
   5.6100000e+02   1.0381959e-03
   5.6200000e+02   9.9748694e-04
   5.6300000e+02   9.7675955e-04
   5.6400000e+02   9.5228789e-04
   5.6500000e+02   1.0370886e-03
   5.6600000e+02   1.1809010e-03
   5.6700000e+02   1.3145688e-03
   5.6800000e+02   1.4361448e-03
   5.6900000e+02   1.5438954e-03
   5.7000000e+02   1.6363230e-03
   5.7100000e+02   1.7121854e-03
   5.7200000e+02   1.7705097e-03
   5.7300000e+02   1.8106029e-03
   5.7400000e+02   1.8320572e-03
   5.7500000e+02   1.8347520e-03
   5.7600000e+02   1.8188502e-03
   5.7700000e+02   1.7847913e-03
   5.7800000e+02   1.7332798e-03
   5.7900000e+02   1.6652702e-03
   5.8000000e+02   1.5819480e-03
   5.8100000e+02   1.4847081e-03
   5.8200000e+02   1.3751300e-03
   5.8300000e+02   1.2549507e-03
   5.8400000e+02   1.1260360e-03
   5.8500000e+02   1.0777787e-03
   5.8600000e+02   1.0342633e-03
   5.8700000e+02   9.8151666e-04
   5.8800000e+02   9.2026323e-04
   5.8900000e+02   8.5134728e-04
   5.9000000e+02   7.7571908e-04
   5.9100000e+02   6.9441941e-04
   5.9200000e+02   6.0856295e-04
   5.9300000e+02   5.3809079e-04
   5.9400000e+02   5.3880787e-04
   5.9500000e+02   5.7724869e-04
   5.9600000e+02   6.2828944e-04
   5.9700000e+02   6.7235919e-04
   5.9800000e+02   7.0879104e-04
   5.9900000e+02   7.3704713e-04
   6.0000000e+02   7.5672441e-04
   6.0100000e+02   7.6755835e-04
   6.0200000e+02   7.6942441e-04
   6.0300000e+02   7.6233738e-04
   6.0400000e+02   7.4644853e-04
   6.0500000e+02   7.2204082e-04
   6.0600000e+02   6.8952216e-04
   6.0700000e+02   6.4941683e-04
   6.0800000e+02   6.0235542e-04
   6.0900000e+02   5.8616998e-04
   6.1000000e+02   5.8502733e-04
   6.1100000e+02   5.7950596e-04
   6.1200000e+02   5.6952103e-04
   6.1300000e+02   5.5505386e-04
   6.1400000e+02   5.3615268e-04
   6.1500000e+02   5.1293240e-04
   6.1600000e+02   4.8557340e-04
   6.1700000e+02   5.2350058e-04
   6.1800000e+02   6.0261840e-04
   6.1900000e+02   6.7410350e-04
   6.2000000e+02   7.3686002e-04
   6.2100000e+02   7.8994547e-04
   6.2200000e+02   8.3258249e-04
   6.2300000e+02   8.6416800e-04
   6.2400000e+02   8.8427938e-04
   6.2500000e+02   8.9267794e-04
   6.2600000e+02   8.8930941e-04
   6.2700000e+02   8.7430165e-04
   6.2800000e+02   8.4795965e-04
   6.2900000e+02   8.1075782e-04
   6.3000000e+02   7.6332988e-04
   6.3100000e+02   7.0645651e-04
   6.3200000e+02   6.4105086e-04
   6.3300000e+02   5.6814239e-04
   6.3400000e+02   4.8885912e-04
   6.3500000e+02   4.3512889e-04
   6.3600000e+02   4.1515474e-04
   6.3700000e+02   3.8816899e-04
   6.3800000e+02   3.5459704e-04
   6.3900000e+02   3.1496121e-04
   6.4000000e+02   2.9426850e-04
   6.4100000e+02   2.8704213e-04
   6.4200000e+02   2.7536942e-04
   6.4300000e+02   3.0197949e-04
   6.4400000e+02   3.7541852e-04
   6.4500000e+02   4.4196248e-04
   6.4600000e+02   5.0080832e-04
   6.4700000e+02   5.5128273e-04
   6.4800000e+02   5.9285003e-04
   6.4900000e+02   6.2511798e-04
   6.5000000e+02   6.4784123e-04
   6.5100000e+02   6.6092240e-04
   6.5200000e+02   6.6441098e-04
   6.5300000e+02   6.5849988e-04
   6.5400000e+02   6.4351994e-04
   6.5500000e+02   6.1993233e-04
   6.5600000e+02   5.8831917e-04
   6.5700000e+02   5.5929022e-04
   6.5800000e+02   5.7075629e-04
   6.5900000e+02   5.7544702e-04
   6.6000000e+02   5.7340077e-04
   6.6100000e+02   5.6475566e-04
   6.6200000e+02   5.4974632e-04
   6.6300000e+02   5.2869905e-04
   6.6400000e+02   5.0202574e-04
   6.6500000e+02   4.7021657e-04
   6.6600000e+02   4.3383153e-04
   6.6700000e+02   3.9349109e-04
   6.6800000e+02   3.4986598e-04
   6.6900000e+02   3.1681203e-04
   6.7000000e+02   3.2722946e-04
   6.7100000e+02   3.3836307e-04
   6.7200000e+02   3.4596389e-04
   6.7300000e+02   3.4997098e-04
   6.7400000e+02   3.5038287e-04
   6.7500000e+02   3.4725639e-04
   6.7600000e+02   3.5127078e-04
   6.7700000e+02   3.6392391e-04
   6.7800000e+02   3.7306503e-04
   6.7900000e+02   3.7801304e-04
   6.8000000e+02   3.7878104e-04
   6.8100000e+02   3.7544231e-04
   6.8200000e+02   3.6812790e-04
   6.8300000e+02   3.5702338e-04
   6.8400000e+02   3.7741961e-04
   6.8500000e+02   3.9522217e-04
   6.8600000e+02   4.0894592e-04
   6.8700000e+02   4.1841656e-04
   6.8800000e+02   4.2352442e-04
   6.8900000e+02   4.2422561e-04
   6.9000000e+02   4.2054233e-04
   6.9100000e+02   4.1256205e-04
   6.9200000e+02   4.0043566e-04
   6.9300000e+02   3.8437474e-04
   6.9400000e+02   3.6464785e-04
   6.9500000e+02   3.6599044e-04
   6.9600000e+02   4.0189726e-04
   6.9700000e+02   4.3294677e-04
   6.9800000e+02   4.5875241e-04
   6.9900000e+02   4.7901413e-04
   7.0000000e+02   4.9352137e-04
   7.0100000e+02   5.0215450e-04
   7.0200000e+02   5.0488492e-04
   7.0300000e+02   5.0177368e-04
   7.0400000e+02   4.9296884e-04
   7.0500000e+02   4.7870150e-04
   7.0600000e+02   4.5928066e-04
   7.0700000e+02   4.3508697e-04
   7.0800000e+02   4.0656554e-04
   7.0900000e+02   3.9488854e-04
   7.1000000e+02   3.9424774e-04
   7.1100000e+02   3.8894224e-04
   7.1200000e+02   3.7908704e-04
   7.1300000e+02   3.6486499e-04
   7.1400000e+02   3.4652302e-04
   7.1500000e+02   3.2436750e-04
   7.1600000e+02   2.9875874e-04
   7.1700000e+02   2.7010472e-04
   7.1800000e+02   2.3885423e-04
   7.1900000e+02   2.0548939e-04
   7.2000000e+02   1.9519235e-04
   7.2100000e+02   1.9466368e-04
   7.2200000e+02   1.9462084e-04
   7.2300000e+02   1.9240566e-04
   7.2400000e+02   1.8806272e-04
   7.2500000e+02   1.8167083e-04
   7.2600000e+02   1.9234077e-04
   7.2700000e+02   1.9896752e-04
   7.2800000e+02   2.0111220e-04
   7.2900000e+02   1.9886136e-04
   7.3000000e+02   1.9236698e-04
   7.3100000e+02   1.9096695e-04
   7.3200000e+02   2.0788645e-04
   7.3300000e+02   2.2858097e-04
   7.3400000e+02   2.4682508e-04
   7.3500000e+02   2.6234320e-04
   7.3600000e+02   2.7490322e-04
   7.3700000e+02   2.8431955e-04
   7.3800000e+02   2.9045540e-04
   7.3900000e+02   2.9322428e-04
   7.4000000e+02   2.9259080e-04
   7.4100000e+02   2.8857066e-04
   7.4200000e+02   2.8122982e-04
   7.4300000e+02   2.7068309e-04
   7.4400000e+02   2.5709182e-04
   7.4500000e+02   2.4066107e-04
   7.4600000e+02   2.2163606e-04
   7.4700000e+02   2.1322011e-04
   7.4800000e+02   2.2963247e-04
   7.4900000e+02   2.4293676e-04
   7.5000000e+02   2.5296780e-04
   7.5100000e+02   2.5961401e-04
   7.5200000e+02   2.6281806e-04
   7.5300000e+02   2.6257658e-04
   7.5400000e+02   2.5893915e-04
   7.5500000e+02   2.5200641e-04
   7.5600000e+02   2.4192751e-04
   7.5700000e+02   2.2889676e-04
   7.5800000e+02   2.1314980e-04
   7.5900000e+02   2.0275671e-04
   7.6000000e+02   2.0491136e-04
   7.6100000e+02   2.0387115e-04
   7.6200000e+02   1.9968343e-04
   7.6300000e+02   1.9244354e-04
   7.6400000e+02   1.8229268e-04
   7.6500000e+02   1.7951240e-04
   7.6600000e+02   1.8149394e-04
   7.6700000e+02   1.8049450e-04
   7.6800000e+02   1.7658174e-04
   7.6900000e+02   1.6986540e-04
   7.7000000e+02   1.6049519e-04
   7.7100000e+02   1.4865820e-04
   7.7200000e+02   1.3457572e-04
   7.7300000e+02   1.2264994e-04
   7.7400000e+02   1.3648657e-04
   7.7500000e+02   1.4783548e-04
   7.7600000e+02   1.5659687e-04
   7.7700000e+02   1.6271231e-04
   7.7800000e+02   1.6616478e-04
   7.7900000e+02   1.6697795e-04
   7.8000000e+02   1.6521502e-04
   7.8100000e+02   1.6097681e-04
   7.8200000e+02   1.7199674e-04
   7.8300000e+02   1.8132369e-04
   7.8400000e+02   1.8803945e-04
   7.8500000e+02   1.9208929e-04
   7.8600000e+02   1.9345985e-04
   7.8700000e+02   1.9217871e-04
   7.8800000e+02   1.8831334e-04
   7.8900000e+02   1.8196940e-04
   7.9000000e+02   1.7328859e-04
   7.9100000e+02   1.6244583e-04
   7.9200000e+02   1.6110431e-04
   7.9300000e+02   1.5748567e-04
   7.9400000e+02   1.5139196e-04
   7.9500000e+02   1.4292845e-04
   7.9600000e+02   1.3223486e-04
   7.9700000e+02   1.1948299e-04
   7.9800000e+02   1.0487383e-04
   7.9900000e+02   8.8634220e-05
   8.0000000e+02   9.4520754e-05
   8.0100000e+02   1.0029379e-04
   8.0200000e+02   1.0414127e-04
   8.0300000e+02   1.0604099e-04
   8.0400000e+02   1.0600153e-04
   8.0500000e+02   1.0406144e-04
   8.0600000e+02   1.0028789e-04
   8.0700000e+02   9.4775006e-05
   8.0800000e+02   1.0186756e-04
   8.0900000e+02   1.0772338e-04
   8.1000000e+02   1.1881021e-04
   8.1100000e+02   1.3303052e-04
   8.1200000e+02   1.4544224e-04
   8.1300000e+02   1.5588478e-04
   8.1400000e+02   1.6422831e-04
   8.1500000e+02   1.7037527e-04
   8.1600000e+02   1.7426162e-04
   8.1700000e+02   1.7585732e-04
   8.1800000e+02   1.7516652e-04
   8.1900000e+02   1.7222710e-04
   8.2000000e+02   1.6710976e-04
   8.2100000e+02   1.5991661e-04
   8.2200000e+02   1.5077932e-04
   8.2300000e+02   1.3985687e-04
   8.2400000e+02   1.2733283e-04
   8.2500000e+02   1.1341242e-04
   8.2600000e+02   1.0999743e-04
   8.2700000e+02   1.1376683e-04
   8.2800000e+02   1.1606858e-04
   8.2900000e+02   1.1690348e-04
   8.3000000e+02   1.1629459e-04
   8.3100000e+02   1.1428640e-04
   8.3200000e+02   1.1462599e-04
   8.3300000e+02   1.2111003e-04
   8.3400000e+02   1.2591820e-04
   8.3500000e+02   1.2899992e-04
   8.3600000e+02   1.3033198e-04
   8.3700000e+02   1.2991840e-04
   8.3800000e+02   1.2778994e-04
   8.3900000e+02   1.2400319e-04
   8.4000000e+02   1.1863923e-04
   8.4100000e+02   1.1180200e-04
   8.4200000e+02   1.0668836e-04
   8.4300000e+02   1.0751010e-04
   8.4400000e+02   1.0638922e-04
   8.4500000e+02   1.0336828e-04
   8.4600000e+02   9.8517897e-05
   8.4700000e+02   9.1935361e-05
   8.4800000e+02   8.3742857e-05
   8.4900000e+02   7.4085340e-05
   8.5000000e+02   6.3128093e-05
   8.5100000e+02   5.1054004e-05
   8.5200000e+02   4.2562926e-05
   8.5300000e+02   4.4898463e-05
   8.5400000e+02   4.6190596e-05
   8.5500000e+02   4.7027705e-05
   8.5600000e+02   5.5692522e-05
   8.5700000e+02   6.3185240e-05
   8.5800000e+02   6.9416767e-05
   8.5900000e+02   7.4318963e-05
   8.6000000e+02   7.7845324e-05
   8.6100000e+02   8.4587037e-05
   8.6200000e+02   9.5017180e-05
   8.6300000e+02   1.0415630e-04
   8.6400000e+02   1.1187881e-04
   8.6500000e+02   1.1808182e-04
   8.6600000e+02   1.2268640e-04
   8.6700000e+02   1.2563844e-04
   8.6800000e+02   1.2690922e-04
   8.6900000e+02   1.2649550e-04
   8.7000000e+02   1.2441925e-04
   8.7100000e+02   1.2072701e-04
   8.7200000e+02   1.1548894e-04
   8.7300000e+02   1.0879738e-04
   8.7400000e+02   1.0076530e-04
   8.7500000e+02   9.1524274e-05
   8.7600000e+02   8.1222313e-05
   8.7700000e+02   7.0021431e-05
   8.7800000e+02   5.8095045e-05
   8.7900000e+02   5.7538308e-05
   8.8000000e+02   5.7380304e-05
   8.8100000e+02   5.6505476e-05
   8.8200000e+02   5.9539750e-05
   8.8300000e+02   6.4211122e-05
   8.8400000e+02   6.7842996e-05
   8.8500000e+02   7.0394421e-05
   8.8600000e+02   7.1841928e-05
   8.8700000e+02   7.2179571e-05
   8.8800000e+02   7.1418704e-05
   8.8900000e+02   6.9587488e-05
   8.9000000e+02   7.5158790e-05
   8.9100000e+02   8.0606064e-05
   8.9200000e+02   8.4675814e-05
   8.9300000e+02   8.7330068e-05
   8.9400000e+02   8.8552467e-05
   8.9500000e+02   8.8348221e-05
   8.9600000e+02   8.6743743e-05
   8.9700000e+02   8.3785976e-05
   8.9800000e+02   7.9541410e-05
   8.9900000e+02   7.4094831e-05
   9.0000000e+02   6.7547804e-05
   9.0100000e+02   6.0016929e-05
   9.0200000e+02   5.1631890e-05
   9.0300000e+02   4.2533340e-05
   9.0400000e+02   4.0576077e-05
   9.0500000e+02   3.9158582e-05
   9.0600000e+02   4.1657002e-05
   9.0700000e+02   4.6678720e-05
   9.0800000e+02   5.0927833e-05
   9.0900000e+02   5.4355328e-05
   9.1000000e+02   5.6925702e-05
   9.1100000e+02   5.8617257e-05
   9.1200000e+02   5.9422181e-05
   9.1300000e+02   5.9346408e-05
   9.1400000e+02   6.0469667e-05
   9.1500000e+02   6.6361196e-05
   9.1600000e+02   7.1192910e-05
   9.1700000e+02   7.4904086e-05
   9.1800000e+02   7.7451638e-05
   9.1900000e+02   7.8810523e-05
   9.2000000e+02   7.8973858e-05
   9.2100000e+02   7.7952780e-05
   9.2200000e+02   7.5776023e-05
   9.2300000e+02   7.2489249e-05
   9.2400000e+02   6.8154129e-05
   9.2500000e+02   6.2847194e-05
   9.2600000e+02   5.6658491e-05
   9.2700000e+02   4.9690040e-05
   9.2800000e+02   4.2054148e-05
   9.2900000e+02   3.3871583e-05
   9.3000000e+02   2.9865030e-05
   9.3100000e+02   2.8161999e-05
   9.3200000e+02   2.8903336e-05
   9.3300000e+02   3.2278050e-05
   9.3400000e+02   3.5023866e-05
   9.3500000e+02   3.7110430e-05
   9.3600000e+02   3.8518204e-05
   9.3700000e+02   3.9238559e-05
   9.3800000e+02   4.2800487e-05
   9.3900000e+02   4.9359582e-05
   9.4000000e+02   5.5139870e-05
   9.4100000e+02   6.0067786e-05
   9.4200000e+02   6.4083454e-05
   9.4300000e+02   6.7141377e-05
   9.4400000e+02   6.9210918e-05
   9.4500000e+02   7.0276540e-05
   9.4600000e+02   7.0337824e-05
   9.4700000e+02   6.9409254e-05
   9.4800000e+02   6.7519791e-05
   9.4900000e+02   6.4712230e-05
   9.5000000e+02   6.1042363e-05
   9.5100000e+02   5.6577961e-05
   9.5200000e+02   5.1397588e-05
   9.5300000e+02   4.5589274e-05
   9.5400000e+02   3.9249067e-05
   9.5500000e+02   3.5365203e-05
   9.5600000e+02   3.4043321e-05
   9.5700000e+02   3.2280542e-05
   9.5800000e+02   3.1959198e-05
   9.5900000e+02   3.4176028e-05
   9.6000000e+02   3.5879595e-05
   9.6100000e+02   3.7053062e-05
   9.6200000e+02   3.7688099e-05
   9.6300000e+02   3.7784847e-05
   9.6400000e+02   3.7351745e-05
   9.6500000e+02   3.6405239e-05
   9.6600000e+02   3.9478128e-05
   9.6700000e+02   4.3282307e-05
   9.6800000e+02   4.6323946e-05
   9.6900000e+02   4.8569188e-05
   9.7000000e+02   4.9996560e-05
   9.7100000e+02   5.0597104e-05
   9.7200000e+02   5.0374326e-05
   9.7300000e+02   4.9343959e-05
   9.7400000e+02   4.7533538e-05
   9.7500000e+02   4.4981825e-05
   9.7600000e+02   4.1738052e-05
   9.7700000e+02   3.7861039e-05
   9.7800000e+02   3.3418172e-05
   9.7900000e+02   2.8484271e-05
   9.8000000e+02   2.5117257e-05
   9.8100000e+02   2.4277021e-05
   9.8200000e+02   2.3043761e-05
   9.8300000e+02   2.1441634e-05
   9.8400000e+02   2.0646046e-05
   9.8500000e+02   2.2162732e-05
   9.8600000e+02   2.3272596e-05
   9.8700000e+02   2.3967832e-05
   9.8800000e+02   2.4247210e-05
   9.8900000e+02   2.8689452e-05
   9.9000000e+02   3.3272659e-05
   9.9100000e+02   3.7347820e-05
   9.9200000e+02   4.0861356e-05
   9.9300000e+02   4.3768816e-05
   9.9400000e+02   4.6035403e-05
   9.9500000e+02   4.7636338e-05
   9.9600000e+02   4.8557087e-05
   9.9700000e+02   4.8793415e-05
   9.9800000e+02   4.8351294e-05
   9.9900000e+02   4.7246665e-05
   1.0000000e+03   4.5505042e-05
   1.0010000e+03   4.3160998e-05
   1.0020000e+03   4.0257508e-05
   1.0030000e+03   3.6845183e-05
   1.0040000e+03   3.2981408e-05
   1.0050000e+03   2.8729383e-05
   1.0060000e+03   2.4338996e-05
   1.0070000e+03   2.3346388e-05
   1.0080000e+03   2.2028997e-05
   1.0090000e+03   2.0410100e-05
   1.0100000e+03   1.9183366e-05
   1.0110000e+03   1.9995601e-05
   1.0120000e+03   2.0491275e-05
   1.0130000e+03   2.0668615e-05
   1.0140000e+03   2.0530831e-05
   1.0150000e+03   2.0085968e-05
   1.0160000e+03   2.3019129e-05
   1.0170000e+03   2.6365469e-05
   1.0180000e+03   2.9240998e-05
   1.0190000e+03   3.1611286e-05
   1.0200000e+03   3.3449915e-05
   1.0210000e+03   3.4738752e-05
   1.0220000e+03   3.5468087e-05
   1.0230000e+03   3.5636648e-05
   1.0240000e+03   3.5251486e-05
   1.0250000e+03   3.4327747e-05
   1.0260000e+03   3.2888315e-05
   1.0270000e+03   3.0963356e-05
   1.0280000e+03   2.8589759e-05
   1.0290000e+03   2.5810477e-05
   1.0300000e+03   2.2673804e-05
   1.0310000e+03   2.0250790e-05
   1.0320000e+03   1.9659155e-05
   1.0330000e+03   1.8784719e-05
   1.0340000e+03   1.7645118e-05
   1.0350000e+03   1.6261714e-05
   1.0360000e+03   1.4968623e-05
   1.0370000e+03   1.5458361e-05
   1.0380000e+03   1.5703548e-05
   1.0390000e+03   1.5706053e-05
   1.0400000e+03   1.5627120e-05
   1.0410000e+03   1.8850131e-05
   1.0420000e+03   2.1753093e-05
   1.0430000e+03   2.4297336e-05
   1.0440000e+03   2.6450119e-05
   1.0450000e+03   2.8185029e-05
   1.0460000e+03   2.9482272e-05
   1.0470000e+03   3.0328861e-05
   1.0480000e+03   3.0718700e-05
   1.0490000e+03   3.0652573e-05
   1.0500000e+03   3.0138013e-05
   1.0510000e+03   2.9189096e-05
   1.0520000e+03   2.7826118e-05
   1.0530000e+03   2.6075203e-05
   1.0540000e+03   2.3967819e-05
   1.0550000e+03   2.1540231e-05
   1.0560000e+03   1.8832882e-05
   1.0570000e+03   1.5889733e-05
   1.0580000e+03   1.5078995e-05
   1.0590000e+03   1.4238811e-05
   1.0600000e+03   1.3188653e-05
   1.0610000e+03   1.1947365e-05
   1.0620000e+03   1.0570700e-05
   1.0630000e+03   1.0759681e-05
   1.0640000e+03   1.0765603e-05
   1.0650000e+03   1.0592332e-05
   1.0660000e+03   1.3160014e-05
   1.0670000e+03   1.5795751e-05
   1.0680000e+03   1.8161304e-05
   1.0690000e+03   2.0226408e-05
   1.0700000e+03   2.1965721e-05
   1.0710000e+03   2.3359124e-05
   1.0720000e+03   2.4391931e-05
   1.0730000e+03   2.5055017e-05
   1.0740000e+03   2.5344871e-05
   1.0750000e+03   2.5263549e-05
   1.0760000e+03   2.4818559e-05
   1.0770000e+03   2.4022657e-05
   1.0780000e+03   2.2893576e-05
   1.0790000e+03   2.1453681e-05
   1.0800000e+03   1.9729559e-05
   1.0810000e+03   1.7751563e-05
   1.0820000e+03   1.5553292e-05
   1.0830000e+03   1.4055053e-05
   1.0840000e+03   1.3496634e-05
   1.0850000e+03   1.2758009e-05
   1.0860000e+03   1.1853043e-05
   1.0870000e+03   1.0797841e-05
   1.0880000e+03   9.6104692e-06
   1.0890000e+03   9.4158102e-06
   1.0900000e+03   9.2942836e-06
   1.0910000e+03   9.0409640e-06
   1.0920000e+03   9.9930800e-06
   1.0930000e+03   1.2053192e-05
   1.0940000e+03   1.3890114e-05
   1.0950000e+03   1.5480329e-05
   1.0960000e+03   1.6804370e-05
   1.0970000e+03   1.7847040e-05
   1.0980000e+03   1.8597567e-05
   1.0990000e+03   1.9049689e-05
   1.1000000e+03   1.9201671e-05
   1.1010000e+03   1.9056255e-05
   1.1020000e+03   1.8620544e-05
   1.1030000e+03   1.7905821e-05
   1.1040000e+03   1.6927314e-05
   1.1050000e+03   1.5703903e-05
   1.1060000e+03   1.4257780e-05
   1.1070000e+03   1.2614061e-05
   1.1080000e+03   1.0800366e-05
   1.1090000e+03   1.0120624e-05
   1.1100000e+03   9.6543593e-06
   1.1110000e+03   9.0469030e-06
   1.1120000e+03   8.3098523e-06
   1.1130000e+03   8.4226221e-06
   1.1140000e+03   8.4770602e-06
   1.1150000e+03   8.4077200e-06
   1.1160000e+03   8.2162438e-06
   1.1170000e+03   7.9821049e-06
   1.1180000e+03   9.7648206e-06
   1.1190000e+03   1.1384262e-05
   1.1200000e+03   1.2819229e-05
   1.1210000e+03   1.4051606e-05
   1.1220000e+03   1.5066574e-05
   1.1230000e+03   1.5852776e-05
   1.1240000e+03   1.6402422e-05
   1.1250000e+03   1.6711345e-05
   1.1260000e+03   1.6778998e-05
   1.1270000e+03   1.6608403e-05
   1.1280000e+03   1.6206039e-05
   1.1290000e+03   1.5581692e-05
   1.1300000e+03   1.4748249e-05
   1.1310000e+03   1.3721456e-05
   1.1320000e+03   1.2519634e-05
   1.1330000e+03   1.1163366e-05
   1.1340000e+03   9.6751486e-06
   1.1350000e+03   8.6413267e-06
   1.1360000e+03   8.2358396e-06
   1.1370000e+03   7.7202188e-06
   1.1380000e+03   7.1038765e-06
   1.1390000e+03   7.1526421e-06
   1.1400000e+03   7.1366844e-06
   1.1410000e+03   7.0081940e-06
   1.1420000e+03   6.7701898e-06
   1.1430000e+03   6.4273690e-06
   1.1440000e+03   6.9050182e-06
   1.1450000e+03   8.1927713e-06
   1.1460000e+03   9.3308124e-06
   1.1470000e+03   1.0305203e-05
   1.1480000e+03   1.1104661e-05
   1.1490000e+03   1.1720680e-05
   1.1500000e+03   1.2147603e-05
   1.1510000e+03   1.2382658e-05
   1.1520000e+03   1.2425945e-05
   1.1530000e+03   1.2280384e-05
   1.1540000e+03   1.1951621e-05
   1.1550000e+03   1.1447896e-05
   1.1560000e+03   1.0779876e-05
   1.1570000e+03   9.9604521e-06
   1.1580000e+03   9.0045111e-06
   1.1590000e+03   7.9286808e-06
   1.1600000e+03   7.0918520e-06
   1.1610000e+03   6.6693572e-06
   1.1620000e+03   6.3640833e-06
   1.1630000e+03   6.4318144e-06
   1.1640000e+03   6.5255808e-06
   1.1650000e+03   6.5173372e-06
   1.1660000e+03   6.4080723e-06
   1.1670000e+03   6.2003409e-06
   1.1680000e+03   5.8982091e-06
   1.1690000e+03   5.5071768e-06
   1.1700000e+03   6.2029790e-06
   1.1710000e+03   7.1905423e-06
   1.1720000e+03   8.0578583e-06
   1.1730000e+03   8.7942332e-06
   1.1740000e+03   9.3910901e-06
   1.1750000e+03   9.8420568e-06
   1.1760000e+03   1.0143019e-05
   1.1770000e+03   1.0292139e-05
   1.1780000e+03   1.0289841e-05
   1.1790000e+03   1.0138765e-05
   1.1800000e+03   9.8436871e-06
   1.1810000e+03   9.4114067e-06
   1.1820000e+03   8.8506143e-06
   1.1830000e+03   8.1717269e-06
   1.1840000e+03   7.3867036e-06
   1.1850000e+03   6.5088420e-06
   1.1860000e+03   5.7642640e-06
   1.1870000e+03   5.5749468e-06
   1.1880000e+03   5.7711082e-06
   1.1890000e+03   5.8776521e-06
   1.1900000e+03   5.8939069e-06
   1.1910000e+03   5.8206116e-06
   1.1920000e+03   5.6598898e-06
   1.1930000e+03   5.4152017e-06
   1.1940000e+03   5.0912757e-06
   1.1950000e+03   4.6940210e-06
   1.1960000e+03   4.8300743e-06
   1.1970000e+03   5.6162956e-06
   1.1980000e+03   6.3066177e-06
   1.1990000e+03   6.8928083e-06
   1.2000000e+03   7.3683076e-06
   1.2010000e+03   7.7282931e-06
   1.2020000e+03   7.9697177e-06
   1.2030000e+03   8.0913211e-06
   1.2040000e+03   8.0936145e-06
   1.2050000e+03   7.9788406e-06
   1.2060000e+03   7.7509076e-06
   1.2070000e+03   7.4153013e-06
   1.2080000e+03   6.9789751e-06
   1.2090000e+03   6.4502207e-06
   1.2100000e+03   5.8385219e-06
   1.2110000e+03   5.2107114e-06
   1.2120000e+03   4.8812207e-06
   1.2130000e+03   4.8861201e-06
   1.2140000e+03   4.9060842e-06
   1.2150000e+03   4.8681321e-06
   1.2160000e+03   4.8173921e-06
   1.2170000e+03   4.6907465e-06
   1.2180000e+03   4.4910830e-06
   1.2190000e+03   4.2223924e-06
   1.2200000e+03   3.8896936e-06
   1.2210000e+03   3.4989424e-06
   1.2220000e+03   3.6597799e-06
   1.2230000e+03   4.2674220e-06
   1.2240000e+03   4.7998830e-06
   1.2250000e+03   5.2508010e-06
   1.2260000e+03   5.6151234e-06
   1.2270000e+03   5.8891562e-06
   1.2280000e+03   6.0705914e-06
   1.2290000e+03   6.1585146e-06
   1.2300000e+03   6.1533910e-06
   1.2310000e+03   6.0570327e-06
   1.2320000e+03   5.8725462e-06
   1.2330000e+03   5.6042624e-06
   1.2340000e+03   5.2576498e-06
   1.2350000e+03   4.8392135e-06
   1.2360000e+03   4.3563800e-06
   1.2370000e+03   4.5284903e-06
   1.2380000e+03   4.6517255e-06
   1.2390000e+03   4.7058093e-06
   1.2400000e+03   4.6904839e-06
   1.2410000e+03   4.6065476e-06
   1.2420000e+03   4.4558332e-06
   1.2430000e+03   4.2411719e-06
   1.2440000e+03   3.9663416e-06
   1.2450000e+03   3.6360015e-06
   1.2460000e+03   3.2556139e-06
   1.2470000e+03   2.8660456e-06
   1.2480000e+03   3.0973321e-06
   1.2490000e+03   3.5737212e-06
   1.2500000e+03   3.9914048e-06
   1.2510000e+03   4.3454458e-06
   1.2520000e+03   4.6319235e-06
   1.2530000e+03   4.8479716e-06
   1.2540000e+03   4.9917984e-06
   1.2550000e+03   5.0626925e-06
   1.2560000e+03   5.0610113e-06
   1.2570000e+03   4.9881559e-06
   1.2580000e+03   4.8465294e-06
   1.2590000e+03   4.6394832e-06
   1.2600000e+03   4.3712494e-06
   1.2610000e+03   4.0468625e-06
   1.2620000e+03   3.7196428e-06
   1.2630000e+03   3.8617063e-06
   1.2640000e+03   3.9423803e-06
   1.2650000e+03   3.9610277e-06
   1.2660000e+03   3.9179585e-06
   1.2670000e+03   3.8144160e-06
   1.2680000e+03   3.6525495e-06
   1.2690000e+03   3.4353727e-06
   1.2700000e+03   3.1667100e-06
   1.2710000e+03   2.8511308e-06
   1.2720000e+03   2.4938729e-06
   1.2730000e+03   2.1007563e-06
   1.2740000e+03   2.1522595e-06
   1.2750000e+03   2.5286928e-06
   1.2760000e+03   2.8600402e-06
   1.2770000e+03   3.1424359e-06
   1.2780000e+03   3.3727960e-06
   1.2790000e+03   3.5488479e-06
   1.2800000e+03   3.6691463e-06
   1.2810000e+03   3.7330781e-06
   1.2820000e+03   3.7408541e-06
   1.2830000e+03   3.6934899e-06
   1.2840000e+03   3.5927748e-06
   1.2850000e+03   3.4412306e-06
   1.2860000e+03   3.2420608e-06
   1.2870000e+03   3.3968001e-06
   1.2880000e+03   3.5464314e-06
   1.2890000e+03   3.6422839e-06
   1.2900000e+03   3.6834181e-06
   1.2910000e+03   3.6697321e-06
   1.2920000e+03   3.6019541e-06
   1.2930000e+03   3.4816236e-06
   1.2940000e+03   3.3110592e-06
   1.2950000e+03   3.0933158e-06
   1.2960000e+03   2.8321309e-06
   1.2970000e+03   2.5318602e-06
   1.2980000e+03   2.1974063e-06
   1.2990000e+03   1.8341378e-06
   1.3000000e+03   1.7492896e-06
   1.3010000e+03   2.0419698e-06
   1.3020000e+03   2.3004175e-06
   1.3030000e+03   2.5215833e-06
   1.3040000e+03   2.7030131e-06
   1.3050000e+03   2.8428712e-06
   1.3060000e+03   2.9399540e-06
   1.3070000e+03   2.9936945e-06
   1.3080000e+03   3.0041573e-06
   1.3090000e+03   2.9720251e-06
   1.3100000e+03   2.8985758e-06
   1.3110000e+03   2.7856528e-06
   1.3120000e+03   2.7842034e-06
   1.3130000e+03   2.9432907e-06
   1.3140000e+03   3.0559789e-06
   1.3150000e+03   3.1210956e-06
   1.3160000e+03   3.1381991e-06
   1.3170000e+03   3.1075776e-06
   1.3180000e+03   3.0302360e-06
   1.3190000e+03   2.9078735e-06
   1.3200000e+03   2.7428502e-06
   1.3210000e+03   2.5381438e-06
   1.3220000e+03   2.2972976e-06
   1.3230000e+03   2.0243614e-06
   1.3240000e+03   1.7238238e-06
   1.3250000e+03   1.4005399e-06
   1.3260000e+03   1.2431920e-06
   1.3270000e+03   1.4777669e-06
   1.3280000e+03   1.6866924e-06
   1.3290000e+03   1.8675329e-06
   1.3300000e+03   2.0183005e-06
   1.3310000e+03   2.1374745e-06
   1.3320000e+03   2.2240130e-06
   1.3330000e+03   2.2773580e-06
   1.3340000e+03   2.2974332e-06
   1.3350000e+03   2.2846353e-06
   1.3360000e+03   2.2398183e-06
   1.3370000e+03   2.3378553e-06
   1.3380000e+03   2.4945813e-06
   1.3390000e+03   2.6119205e-06
   1.3400000e+03   2.6885439e-06
   1.3410000e+03   2.7237522e-06
   1.3420000e+03   2.7174789e-06
   1.3430000e+03   2.6702846e-06
   1.3440000e+03   2.5833405e-06
   1.3450000e+03   2.4584040e-06
   1.3460000e+03   2.2977852e-06
   1.3470000e+03   2.1043055e-06
   1.3480000e+03   1.8812491e-06
   1.3490000e+03   1.6323078e-06
   1.3500000e+03   1.3615208e-06
   1.3510000e+03   1.0732090e-06
   1.3520000e+03   9.0251573e-07


==> plotdata/alg2_graphs.dat <==
   4.4320000e+03
   3.4130000e+03
   3.6820000e+03
   3.2760000e+03
   3.3300000e+03
   3.4590000e+03
   3.4790000e+03
   3.4650000e+03
   3.3960000e+03
   3.4450000e+03
   1.0000000e+04
   3.2010000e+03
   3.4000000e+03
   3.1710000e+03
   3.4000000e+03
   3.4970000e+03
   3.5280000e+03
   3.5060000e+03
   3.2070000e+03
   3.4000000e+03
   3.3980000e+03
   3.5840000e+03
   3.7900000e+03
   3.6320000e+03
   3.6190000e+03
   3.6580000e+03
   3.4750000e+03
   3.6560000e+03
   3.4380000e+03
   3.4380000e+03
   3.6730000e+03
   3.5620000e+03
   3.5880000e+03
   3.6930000e+03
   3.7990000e+03
   3.3380000e+03
   3.3990000e+03
   3.3760000e+03
   3.2460000e+03
   3.4870000e+03
   1.0000000e+04
   3.7390000e+03
   3.5780000e+03
   3.3180000e+03
   3.4140000e+03
   3.4460000e+03
   3.2430000e+03
   3.3220000e+03
   3.2970000e+03
   3.5300000e+03
   3.7710000e+03
   3.5670000e+03
   3.5460000e+03
   3.3950000e+03
   3.3770000e+03
   3.4630000e+03
   3.1370000e+03
   3.6070000e+03
   3.4940000e+03
   3.5350000e+03
   3.2720000e+03
   3.3690000e+03
   3.2510000e+03
   5.6240000e+03
   3.5240000e+03
   3.6830000e+03
   3.7200000e+03
   3.4300000e+03
   3.3460000e+03
   3.8670000e+03
   3.5470000e+03
   3.4580000e+03
   3.8770000e+03
   3.7070000e+03
   3.4840000e+03
   3.5370000e+03
   3.6620000e+03
   1.0000000e+04
   3.3240000e+03
   3.2980000e+03
   3.4420000e+03
   3.4140000e+03
   3.7130000e+03
   3.4340000e+03
   3.5860000e+03
   3.3080000e+03
   3.4450000e+03
   3.8340000e+03
   3.4450000e+03
   3.8060000e+03
   3.5900000e+03
   3.3080000e+03
   3.1930000e+03
   3.3160000e+03
   3.5830000e+03
   3.4210000e+03
   3.5470000e+03
   3.6790000e+03
   3.5340000e+03
   3.5220000e+03
   3.4970000e+03
   3.5940000e+03
   3.3740000e+03
   4.0750000e+03
   3.2390000e+03
   1.0000000e+04
   3.5860000e+03
   3.5580000e+03
   3.4820000e+03
   3.6060000e+03
   3.3920000e+03
   3.5370000e+03
   3.2890000e+03
   3.5710000e+03
   3.3990000e+03
   3.3360000e+03
   3.1210000e+03
   3.2180000e+03
   3.4640000e+03
   3.3410000e+03
   3.3490000e+03
   3.5990000e+03
   3.5280000e+03
   3.3160000e+03
   3.4330000e+03
   3.4810000e+03
   1.0000000e+04
   3.5360000e+03
   3.4170000e+03
   3.3230000e+03
   3.2180000e+03
   3.6400000e+03
   3.9710000e+03
   3.5090000e+03
   3.6590000e+03
   3.3710000e+03
   3.3190000e+03
   3.3080000e+03
   3.4660000e+03
   3.3460000e+03
   3.4410000e+03
   3.2510000e+03
   3.5130000e+03
   3.5610000e+03
   3.4350000e+03
   3.3970000e+03
   3.3230000e+03
   4.9600000e+03
   3.3520000e+03
   3.6740000e+03
   3.4270000e+03
   3.5440000e+03
   3.5770000e+03
   1.0000000e+04
   6.4210000e+03
   3.1860000e+03
   1.0000000e+04
   3.6250000e+03
   1.0000000e+04
   3.4300000e+03
   3.4050000e+03
   1.0000000e+04
   3.4170000e+03
   3.3650000e+03
   3.2380000e+03
   3.3340000e+03
   3.7180000e+03
   3.6080000e+03
   3.5780000e+03
   3.6110000e+03
   3.2710000e+03
   4.4800000e+03
   3.3250000e+03
   3.6710000e+03
   3.3760000e+03
   3.4650000e+03
   3.5670000e+03
   3.5120000e+03
   4.3690000e+03
   3.6930000e+03
   3.3080000e+03
   3.3190000e+03
   3.6150000e+03
   3.6240000e+03
   3.4710000e+03
   3.4420000e+03
   3.3210000e+03
   3.5860000e+03
   3.3270000e+03
   3.3440000e+03
   3.5300000e+03
   6.6350000e+03
   3.4180000e+03
   3.4310000e+03
   3.5470000e+03
   3.3850000e+03
   3.5000000e+03
   3.3230000e+03
   3.1770000e+03
   3.5180000e+03


==> plotdata/alg3_convergence.dat <==
   1.0000000e+00   1.0000000e+00
   2.0000000e+00   1.0000000e+00
   3.0000000e+00   1.0000000e+00
   4.0000000e+00   1.0000000e+00
   5.0000000e+00   1.0000000e+00
   6.0000000e+00   1.0000000e+00
   7.0000000e+00   1.0000000e+00
   8.0000000e+00   1.0000000e+00
   9.0000000e+00   9.9921743e-01
   1.0000000e+01   9.9689748e-01
   1.1000000e+01   9.9265522e-01
   1.2000000e+01   9.8623689e-01
   1.3000000e+01   9.7751075e-01
   1.4000000e+01   9.6644845e-01
   1.5000000e+01   9.5308718e-01
   1.6000000e+01   9.3750524e-01
   1.7000000e+01   9.1980249e-01
   1.8000000e+01   9.0010054e-01
   1.9000000e+01   8.7854635e-01
   2.0000000e+01   8.5532284e-01
   2.1000000e+01   8.3065269e-01
   2.2000000e+01   8.0479970e-01
   2.3000000e+01   7.7806191e-01
   2.4000000e+01   7.5147552e-01
   2.5000000e+01   7.3348414e-01
   2.6000000e+01   7.1456504e-01
   2.7000000e+01   6.9615188e-01
   2.8000000e+01   6.7748858e-01
   2.9000000e+01   6.5949507e-01
   3.0000000e+01   6.4311213e-01
   3.1000000e+01   6.2614859e-01
   3.2000000e+01   6.0816029e-01
   3.3000000e+01   5.8915754e-01
   3.4000000e+01   5.6924170e-01
   3.5000000e+01   5.4974772e-01
   3.6000000e+01   5.3245210e-01
   3.7000000e+01   5.1565757e-01
   3.8000000e+01   4.9956538e-01
   3.9000000e+01   4.8355243e-01
   4.0000000e+01   4.6816080e-01
   4.1000000e+01   4.5312426e-01
   4.2000000e+01   4.3836855e-01
   4.3000000e+01   4.2382186e-01
   4.4000000e+01   4.0942223e-01
   4.5000000e+01   3.9512261e-01
   4.6000000e+01   3.8089387e-01
   4.7000000e+01   3.6672525e-01
   4.8000000e+01   3.5262316e-01
   4.9000000e+01   3.3860847e-01
   5.0000000e+01   3.2471320e-01
   5.1000000e+01   3.1097691e-01
   5.2000000e+01   2.9744313e-01
   5.3000000e+01   2.8415604e-01
   5.4000000e+01   2.7115757e-01
   5.5000000e+01   2.5848500e-01
   5.6000000e+01   2.4616916e-01
   5.7000000e+01   2.3423326e-01
   5.8000000e+01   2.2269228e-01
   5.9000000e+01   2.1155299e-01
   6.0000000e+01   2.0081444e-01
   6.1000000e+01   1.9046880e-01
   6.2000000e+01   1.8050266e-01
   6.3000000e+01   1.7089835e-01
   6.4000000e+01   1.6163558e-01
   6.5000000e+01   1.5269287e-01
   6.6000000e+01   1.4404902e-01
   6.7000000e+01   1.3568433e-01
   6.8000000e+01   1.2758162e-01
   6.9000000e+01   1.2063879e-01
   7.0000000e+01   1.1394346e-01
   7.1000000e+01   1.0740382e-01
   7.2000000e+01   1.0099285e-01
   7.3000000e+01   9.4687568e-02
   7.4000000e+01   9.0940374e-02
   7.5000000e+01   8.7650110e-02
   7.6000000e+01   8.4376478e-02
   7.7000000e+01   8.1042009e-02
   7.8000000e+01   7.7586454e-02
   7.9000000e+01   7.3968788e-02
   8.0000000e+01   7.0167989e-02
   8.1000000e+01   6.6182641e-02
   8.2000000e+01   6.2029489e-02
   8.3000000e+01   5.7741097e-02
   8.4000000e+01   5.4429802e-02
   8.5000000e+01   5.2814063e-02
   8.6000000e+01   5.1208286e-02
   8.7000000e+01   4.9610121e-02
   8.8000000e+01   4.8015317e-02
   8.9000000e+01   4.6418440e-02
   9.0000000e+01   4.4813621e-02
   9.1000000e+01   4.3195277e-02
   9.2000000e+01   4.1558737e-02
   9.3000000e+01   3.9900727e-02
   9.4000000e+01   3.8219700e-02
   9.5000000e+01   3.6515977e-02
   9.6000000e+01   3.4791731e-02
   9.7000000e+01   3.3870935e-02
   9.8000000e+01   3.6225284e-02
   9.9000000e+01   3.7981824e-02
   1.0000000e+02   3.9136561e-02
   1.0100000e+02   3.9704077e-02
   1.0200000e+02   3.9716352e-02
   1.0300000e+02   3.9221005e-02
   1.0400000e+02   3.8279056e-02
   1.0500000e+02   3.6962275e-02
   1.0600000e+02   3.5350266e-02
   1.0700000e+02   3.3527371e-02
   1.0800000e+02   3.3278352e-02
   1.0900000e+02   3.3493401e-02
   1.1000000e+02   3.3483390e-02
   1.1100000e+02   3.3276772e-02
   1.1200000e+02   3.2907886e-02
   1.1300000e+02   3.2414910e-02
   1.1400000e+02   3.1837681e-02
   1.1500000e+02   3.2139078e-02
   1.1600000e+02   3.2406508e-02
   1.1700000e+02   3.3415121e-02
   1.1800000e+02   3.4231444e-02
   1.1900000e+02   3.4787807e-02
   1.2000000e+02   3.5063685e-02
   1.2100000e+02   3.5049155e-02
   1.2200000e+02   3.4745031e-02
   1.2300000e+02   3.4739881e-02
   1.2400000e+02   3.4818518e-02
   1.2500000e+02   3.4654160e-02
   1.2600000e+02   3.4247989e-02
   1.2700000e+02   3.3609665e-02
   1.2800000e+02   3.2756701e-02
   1.2900000e+02   3.1790101e-02
   1.3000000e+02   3.1109162e-02
   1.3100000e+02   3.0183499e-02
   1.3200000e+02   3.0047874e-02
   1.3300000e+02   2.9778450e-02
   1.3400000e+02   2.9274012e-02
   1.3500000e+02   2.8547495e-02
   1.3600000e+02   2.7618634e-02
   1.3700000e+02   2.6512951e-02
   1.3800000e+02   2.5260586e-02
   1.3900000e+02   2.3895038e-02
   1.4000000e+02   2.2451855e-02
   1.4100000e+02   2.1350681e-02
   1.4200000e+02   2.0754973e-02
   1.4300000e+02   2.0134416e-02
   1.4400000e+02   1.9492438e-02
   1.4500000e+02   1.8834198e-02
   1.4600000e+02   1.8566719e-02
   1.4700000e+02   1.8266816e-02
   1.4800000e+02   1.7926337e-02
   1.4900000e+02   1.7744959e-02
   1.5000000e+02   1.7774380e-02
   1.5100000e+02   1.7681643e-02
   1.5200000e+02   1.7456199e-02
   1.5300000e+02   1.7092971e-02
   1.5400000e+02   1.6592362e-02
   1.5500000e+02   1.5960065e-02
   1.5600000e+02   1.5206687e-02
   1.5700000e+02   1.4654083e-02
   1.5800000e+02   1.4721458e-02
   1.5900000e+02   1.4646803e-02
   1.6000000e+02   1.4421756e-02
   1.6100000e+02   1.4044141e-02
   1.6200000e+02   1.3517832e-02
   1.6300000e+02   1.2852403e-02
   1.6400000e+02   1.2062564e-02
   1.6500000e+02   1.1167437e-02
   1.6600000e+02   1.0424040e-02
   1.6700000e+02   1.0155650e-02
   1.6800000e+02   9.8009598e-03
   1.6900000e+02   9.3640735e-03
   1.7000000e+02   8.8518563e-03
   1.7100000e+02   8.2735932e-03
   1.7200000e+02   7.6405890e-03
   1.7300000e+02   7.2810237e-03
   1.7400000e+02   7.1306284e-03
   1.7500000e+02   6.9787155e-03
   1.7600000e+02   6.8214309e-03
   1.7700000e+02   6.6555824e-03
   1.7800000e+02   6.4787223e-03
   1.7900000e+02   6.2891929e-03
   1.8000000e+02   6.0861347e-03
   1.8100000e+02   5.8694616e-03
   1.8200000e+02   5.6398061e-03
   1.8300000e+02   5.3984402e-03
   1.8400000e+02   5.1471772e-03
   1.8500000e+02   4.8882602e-03
   1.8600000e+02   4.6242431e-03
   1.8700000e+02   4.3578687e-03
   1.8800000e+02   4.0982274e-03
   1.8900000e+02   3.9813558e-03
   1.9000000e+02   3.7845338e-03
   1.9100000e+02   3.5136372e-03
   1.9200000e+02   3.5407729e-03
   1.9300000e+02   3.4835526e-03
   1.9400000e+02   3.3404249e-03
   1.9500000e+02   3.1140752e-03
   1.9600000e+02   2.8103196e-03
   1.9700000e+02   2.4377933e-03
   1.9800000e+02   2.0075489e-03
   1.9900000e+02   1.8037358e-03
   2.0000000e+02   1.6774359e-03
   2.0100000e+02   1.6576144e-03
   2.0200000e+02   1.7559348e-03
   2.0300000e+02   1.7851470e-03
   2.0400000e+02   1.7498029e-03
   2.0500000e+02   1.6565802e-03
   2.0600000e+02   1.7991647e-03
   2.0700000e+02   2.1123881e-03
   2.0800000e+02   2.3553641e-03
   2.0900000e+02   2.5239169e-03
   2.1000000e+02   2.6165189e-03
   2.1100000e+02   2.6342698e-03
   2.1200000e+02   2.5807829e-03
   2.1300000e+02   2.4619837e-03
   2.1400000e+02   2.2858311e-03
   2.1500000e+02   2.0619737e-03
   2.1600000e+02   1.8013552e-03
   2.1700000e+02   1.8848261e-03
   2.1800000e+02   1.9374185e-03
   2.1900000e+02   1.9543899e-03
   2.2000000e+02   1.9377517e-03
   2.2100000e+02   1.8905249e-03
   2.2200000e+02   1.8165836e-03
   2.2300000e+02   1.7204726e-03
   2.2400000e+02   1.6072109e-03
   2.2500000e+02   1.4820860e-03
   2.2600000e+02   1.3504501e-03
   2.2700000e+02   1.3032993e-03
   2.2800000e+02   1.3364450e-03
   2.2900000e+02   1.5007491e-03
   2.3000000e+02   1.6375180e-03
   2.3100000e+02   1.7426316e-03
   2.3200000e+02   1.8132866e-03
   2.3300000e+02   1.8480514e-03
   2.3400000e+02   1.8468677e-03
   2.3500000e+02   1.8109983e-03
   2.3600000e+02   1.7429272e-03
   2.3700000e+02   1.6462181e-03
   2.3800000e+02   1.7387559e-03
   2.3900000e+02   1.9024942e-03
   2.4000000e+02   2.0301182e-03
   2.4100000e+02   2.1177945e-03
   2.4200000e+02   2.1632240e-03
   2.4300000e+02   2.1656762e-03
   2.4400000e+02   2.1259661e-03
   2.4500000e+02   2.0463751e-03
   2.4600000e+02   1.9305216e-03
   2.4700000e+02   1.7831881e-03
   2.4800000e+02   1.6101109e-03
   2.4900000e+02   1.4177431e-03
   2.5000000e+02   1.2183005e-03
   2.5100000e+02   1.2170528e-03
   2.5200000e+02   1.2036252e-03
   2.5300000e+02   1.1786394e-03
   2.5400000e+02   1.1430547e-03
   2.5500000e+02   1.0981116e-03
   2.5600000e+02   1.0452692e-03
   2.5700000e+02   9.8614074e-04
   2.5800000e+02   9.2242854e-04
   2.5900000e+02   8.5586120e-04
   2.6000000e+02   8.1316351e-04
   2.6100000e+02   7.9247458e-04
   2.6200000e+02   8.4703169e-04
   2.6300000e+02   8.8654661e-04
   2.6400000e+02   9.0951672e-04
   2.6500000e+02   9.1513693e-04
   2.6600000e+02   9.0330230e-04
   2.6700000e+02   8.7458398e-04
   2.6800000e+02   8.3018023e-04
   2.6900000e+02   7.7184553e-04
   2.7000000e+02   7.5601049e-04
   2.7100000e+02   8.5525764e-04
   2.7200000e+02   9.3781411e-04
   2.7300000e+02   1.0006898e-03
   2.7400000e+02   1.0417079e-03
   2.7500000e+02   1.0595548e-03
   2.7600000e+02   1.0537974e-03
   2.7700000e+02   1.0248680e-03
   2.7800000e+02   9.7401963e-04
   2.7900000e+02   9.0325321e-04
   2.8000000e+02   8.1522058e-04
   2.8100000e+02   7.1310802e-04
   2.8200000e+02   6.0050457e-04
   2.8300000e+02   4.8126061e-04
   2.8400000e+02   4.1228311e-04
   2.8500000e+02   3.5698065e-04
   2.8600000e+02   3.5322703e-04
   2.8700000e+02   3.4647699e-04
   2.8800000e+02   3.3674880e-04
   2.8900000e+02   3.2414546e-04
   2.9000000e+02   3.1650867e-04
   2.9100000e+02   3.3616614e-04
   2.9200000e+02   3.4754484e-04
   2.9300000e+02   3.5024394e-04
   2.9400000e+02   3.4418631e-04
   2.9500000e+02   3.2961324e-04
   2.9600000e+02   3.0706792e-04
   2.9700000e+02   3.0387879e-04
   2.9800000e+02   2.9853954e-04
   2.9900000e+02   2.8501147e-04
   3.0000000e+02   2.6392737e-04
   3.0100000e+02   2.3619441e-04
   3.0200000e+02   2.1481140e-04
   3.0300000e+02   2.0687595e-04
   3.0400000e+02   2.6646831e-04
   3.0500000e+02   3.1709640e-04
   3.0600000e+02   3.5702648e-04
   3.0700000e+02   3.8497561e-04
   3.0800000e+02   4.0014149e-04
   3.0900000e+02   4.0221408e-04
   3.1000000e+02   3.9136931e-04
   3.1100000e+02   3.6824565e-04
   3.1200000e+02   3.3390496e-04
   3.1300000e+02   2.8977968e-04
   3.1400000e+02   2.3760856e-04
   3.1500000e+02   1.7936378e-04
   3.1600000e+02   1.5155876e-04
   3.1700000e+02   1.2703445e-04
   3.1800000e+02   1.0811456e-04
   3.1900000e+02   9.6534480e-05
   3.2000000e+02   1.2763996e-04
   3.2100000e+02   1.7785488e-04
   3.2200000e+02   2.2039410e-04
   3.2300000e+02   2.5412576e-04
   3.2400000e+02   2.7826525e-04
   3.2500000e+02   2.9239089e-04
   3.2600000e+02   2.9644616e-04
   3.2700000e+02   2.9072882e-04
   3.2800000e+02   2.7586775e-04
   3.2900000e+02   2.5278877e-04
   3.3000000e+02   2.2267118e-04
   3.3100000e+02   1.8689676e-04
   3.3200000e+02   1.6209089e-04
   3.3300000e+02   1.4881889e-04
   3.3400000e+02   1.3183991e-04
   3.3500000e+02   1.1187922e-04
   3.3600000e+02   8.9740123e-05
   3.3700000e+02   8.1046169e-05
   3.3800000e+02   9.0095492e-05
   3.3900000e+02   1.1613455e-04
   3.4000000e+02   1.3563640e-04
   3.4100000e+02   1.4813151e-04
   3.4200000e+02   1.5341951e-04
   3.4300000e+02   1.5156613e-04
   3.4400000e+02   1.4289094e-04
   3.4500000e+02   1.2877288e-04
   3.4600000e+02   1.2062025e-04
   3.4700000e+02   1.0903574e-04
   3.4800000e+02   9.4545026e-05
   3.4900000e+02   8.4440932e-05
   3.5000000e+02   7.6860658e-05
   3.5100000e+02   6.9547979e-05
   3.5200000e+02   7.2385900e-05
   3.5300000e+02   1.0118760e-04
   3.5400000e+02   1.2683267e-04
   3.5500000e+02   1.4851796e-04
   3.5600000e+02   1.6560916e-04
   3.5700000e+02   1.7765703e-04
   3.5800000e+02   1.8440649e-04
   3.5900000e+02   1.8579835e-04
   3.6000000e+02   1.8196419e-04
   3.6100000e+02   1.7321451e-04
   3.6200000e+02   1.6002110e-04
   3.6300000e+02   1.4299429e-04
   3.6400000e+02   1.2285620e-04
   3.6500000e+02   1.0346709e-04
   3.6600000e+02   9.5864744e-05
   3.6700000e+02   8.5953072e-05
   3.6800000e+02   7.4130611e-05
   3.6900000e+02   6.0850144e-05
   3.7000000e+02   4.6601218e-05
   3.7100000e+02   4.3227420e-05
   3.7200000e+02   5.0976836e-05
   3.7300000e+02   6.3240721e-05
   3.7400000e+02   7.1779373e-05
   3.7500000e+02   7.6460379e-05
   3.7600000e+02   7.7292555e-05
   3.7700000e+02   7.6208746e-05
   3.7800000e+02   7.4398407e-05
   3.7900000e+02   7.0416701e-05
   3.8000000e+02   6.4472444e-05
   3.8100000e+02   6.0795624e-05
   3.8200000e+02   5.8400251e-05
   3.8300000e+02   5.4887703e-05
   3.8400000e+02   5.0364904e-05
   3.8500000e+02   4.4970818e-05
   3.8600000e+02   4.6225680e-05
   3.8700000e+02   5.9707227e-05
   3.8800000e+02   7.1235243e-05
   3.8900000e+02   8.0454860e-05
   3.9000000e+02   8.7106667e-05
   3.9100000e+02   9.1032187e-05
   3.9200000e+02   9.2175575e-05
   3.9300000e+02   9.0581619e-05
   3.9400000e+02   8.6390272e-05
   3.9500000e+02   7.9828024e-05
   3.9600000e+02   7.1196556e-05
   3.9700000e+02   6.0859175e-05
   3.9800000e+02   5.3907431e-05
   3.9900000e+02   5.0039783e-05
   4.0000000e+02   4.4761074e-05
   4.0100000e+02   3.8290188e-05
   4.0200000e+02   3.0881244e-05
   4.0300000e+02   2.2813524e-05
   4.0400000e+02   2.3119480e-05
   4.0500000e+02   3.1855300e-05
   4.0600000e+02   3.8835761e-05
   4.0700000e+02   4.3900614e-05
   4.0800000e+02   4.6962911e-05
   4.0900000e+02   4.8009186e-05
   4.1000000e+02   4.7097024e-05
   4.1100000e+02   4.4350227e-05
   4.1200000e+02   3.9951830e-05
   4.1300000e+02   3.5236719e-05
   4.1400000e+02   3.4857368e-05
   4.1500000e+02   3.3190339e-05
   4.1600000e+02   3.0343608e-05
   4.1700000e+02   2.7835619e-05
   4.1800000e+02   2.4936652e-05
   4.1900000e+02   2.1371050e-05
   4.2000000e+02   2.1135197e-05
   4.2100000e+02   2.7482531e-05
   4.2200000e+02   3.2700544e-05
   4.2300000e+02   3.6642100e-05
   4.2400000e+02   3.9211266e-05
   4.2500000e+02   4.0364616e-05
   4.2600000e+02   4.0110635e-05
   4.2700000e+02   3.8507316e-05
   4.2800000e+02   3.5658101e-05
   4.2900000e+02   3.1706389e-05
   4.3000000e+02   2.8029120e-05
   4.3100000e+02   2.7146210e-05
   4.3200000e+02   2.5328360e-05
   4.3300000e+02   2.2668132e-05
   4.3400000e+02   2.0325153e-05
   4.3500000e+02   1.8286065e-05
   4.3600000e+02   1.5679863e-05
   4.3700000e+02   1.5084572e-05
   4.3800000e+02   1.9651141e-05
   4.3900000e+02   2.3364128e-05
   4.4000000e+02   2.6132224e-05
   4.4100000e+02   2.7900819e-05
   4.4200000e+02   2.8652413e-05
   4.4300000e+02   2.8405709e-05
   4.4400000e+02   2.7213460e-05
   4.4500000e+02   2.5159213e-05
   4.4600000e+02   2.2353096e-05
   4.4700000e+02   2.2143828e-05
   4.4800000e+02   2.1294984e-05
   4.4900000e+02   1.9760570e-05
   4.5000000e+02   1.7618784e-05
   4.5100000e+02   1.4966538e-05
   4.5200000e+02   1.2693727e-05
   4.5300000e+02   1.0393570e-05
   4.5400000e+02   9.4509196e-06
   4.5500000e+02   1.2380873e-05
   4.5600000e+02   1.4697715e-05
   4.5700000e+02   1.6345517e-05
   4.5800000e+02   1.7294280e-05
   4.5900000e+02   1.7539888e-05
   4.6000000e+02   1.7103146e-05
   4.6100000e+02   1.6027988e-05
   4.6200000e+02   1.4484009e-05
   4.6300000e+02   1.5338140e-05
   4.6400000e+02   1.6222720e-05
   4.6500000e+02   1.6588781e-05
   4.6600000e+02   1.6436963e-05
   4.6700000e+02   1.5785633e-05
   4.6800000e+02   1.4669795e-05
   4.6900000e+02   1.3139455e-05
   4.7000000e+02   1.1257511e-05
   4.7100000e+02   1.0057826e-05
   4.7200000e+02   1.1974926e-05
   4.7300000e+02   1.3448499e-05
   4.7400000e+02   1.4445546e-05
   4.7500000e+02   1.4951123e-05
   4.7600000e+02   1.4968078e-05
   4.7700000e+02   1.4516184e-05
   4.7800000e+02   1.3630709e-05
   4.7900000e+02   1.2470296e-05
   4.8000000e+02   1.2477269e-05
   4.8100000e+02   1.2069873e-05
   4.8200000e+02   1.1276650e-05
   4.8300000e+02   1.0205032e-05
   4.8400000e+02   9.6794596e-06
   4.8500000e+02   8.7911736e-06
   4.8600000e+02   7.5816572e-06
   4.8700000e+02   6.1023197e-06
   4.8800000e+02   4.8873410e-06
   4.8900000e+02   6.1766961e-06
   4.9000000e+02   7.1544843e-06
   4.9100000e+02   7.8015647e-06
   4.9200000e+02   8.1111879e-06
   4.9300000e+02   8.0886760e-06
   4.9400000e+02   7.7506941e-06
   4.9500000e+02   7.9428118e-06
   4.9600000e+02   8.8161769e-06
   4.9700000e+02   9.5787674e-06
   4.9800000e+02   1.0022955e-05
   4.9900000e+02   1.0141430e-05
   5.0000000e+02   9.9383111e-06
   5.0100000e+02   9.4286780e-06
   5.0200000e+02   8.6377481e-06
   5.0300000e+02   7.5997199e-06
   5.0400000e+02   6.3563409e-06
   5.0500000e+02   5.0708230e-06
   5.0600000e+02   5.8516845e-06
   5.0700000e+02   6.4173319e-06
   5.0800000e+02   6.7571187e-06
   5.0900000e+02   6.8687612e-06
   5.1000000e+02   6.7580312e-06
   5.1100000e+02   6.4381820e-06
   5.1200000e+02   6.4652124e-06
   5.1300000e+02   6.5152229e-06
   5.1400000e+02   6.3401723e-06
   5.1500000e+02   6.6977961e-06
   5.1600000e+02   6.7994884e-06
   5.1700000e+02   6.6499577e-06
   5.1800000e+02   6.2624091e-06
   5.1900000e+02   5.6578421e-06
   5.2000000e+02   4.8640990e-06
   5.2100000e+02   3.9147047e-06
   5.2200000e+02   2.8475440e-06
   5.2300000e+02   3.2480875e-06
   5.2400000e+02   3.6341460e-06
   5.2500000e+02   3.8674968e-06
   5.2600000e+02   3.9479296e-06
   5.2700000e+02   4.0358563e-06
   5.2800000e+02   4.3571127e-06
   5.2900000e+02   4.5095190e-06
   5.3000000e+02   5.0939649e-06
   5.3100000e+02   5.5063239e-06
   5.3200000e+02   5.7229367e-06
   5.3300000e+02   5.7417643e-06
   5.3400000e+02   5.5676613e-06
   5.3500000e+02   5.2120015e-06
   5.3600000e+02   4.6920900e-06
   5.3700000e+02   4.0303871e-06
   5.3800000e+02   3.2535780e-06
   5.3900000e+02   2.3915238e-06
   5.4000000e+02   2.4439642e-06
   5.4100000e+02   2.6634965e-06
   5.4200000e+02   2.7831910e-06
   5.4300000e+02   2.8036051e-06
   5.4400000e+02   3.0570334e-06
   5.4500000e+02   3.2319495e-06
   5.4600000e+02   3.3786592e-06
   5.4700000e+02   3.8369691e-06
   5.4800000e+02   4.1488780e-06
   5.4900000e+02   4.3083774e-06
   5.5000000e+02   4.3148850e-06
   5.5100000e+02   4.1730982e-06
   5.5200000e+02   3.8926693e-06
   5.5300000e+02   3.4877202e-06
   5.5400000e+02   2.9762165e-06
   5.5500000e+02   2.3792292e-06
   5.5600000e+02   1.7201110e-06
   5.5700000e+02   1.5856662e-06
   5.5800000e+02   1.7325199e-06
   5.5900000e+02   1.8454453e-06
   5.6000000e+02   2.1088628e-06
   5.6100000e+02   2.2883168e-06
   5.6200000e+02   2.3808268e-06
   5.6300000e+02   2.5971921e-06
   5.6400000e+02   2.9238989e-06
   5.6500000e+02   3.1378229e-06
   5.6600000e+02   3.2350975e-06
   5.6700000e+02   3.2160044e-06
   5.6800000e+02   3.0848321e-06
   5.6900000e+02   2.8496016e-06
   5.7000000e+02   2.5216702e-06
   5.7100000e+02   2.1152341e-06
   5.7200000e+02   1.6467476e-06
   5.7300000e+02   1.1398457e-06
   5.7400000e+02   9.9902450e-07


==> plotdata/alg3_graphs.dat <==
   3.1080000e+03
   1.0490000e+03
   2.5540000e+03
   1.1310000e+03
   1.2370000e+03
   2.6980000e+03
   1.4650000e+03
   1.7980000e+03
   1.4220000e+03
   2.0830000e+03
   1.0000000e+04
   1.3720000e+03
   2.2660000e+03
   1.4730000e+03
   1.9230000e+03
   1.8020000e+03
   1.0760000e+03
   1.1590000e+03
   1.1220000e+03
   1.8790000e+03
   1.5670000e+03
   1.0750000e+03
   1.3550000e+03
   1.2070000e+03
   1.1920000e+03
   1.1430000e+03
   1.1080000e+03
   2.8710000e+03
   1.3200000e+03
   1.4290000e+03
   1.7000000e+03
   2.2170000e+03
   1.8830000e+03
   2.0740000e+03
   1.6440000e+03
   1.4870000e+03
   1.0560000e+03
   1.6370000e+03
   1.1690000e+03
   2.5890000e+03
   1.0000000e+04
   1.4150000e+03
   1.8340000e+03
   1.7050000e+03
   1.4500000e+03
   1.0750000e+03
   1.3160000e+03
   1.3370000e+03
   2.2610000e+03
   1.6520000e+03
   3.1820000e+03
   2.0750000e+03
   1.1160000e+03
   1.4500000e+03
   1.5000000e+03
   1.3630000e+03
   1.0880000e+03
   1.1930000e+03
   1.0400000e+03
   1.0780000e+03
   1.7940000e+03
   1.0690000e+03
   1.2830000e+03
   3.9300000e+03
   2.4280000e+03
   1.3910000e+03
   1.7760000e+03
   1.5060000e+03
   1.7090000e+03
   1.0820000e+03
   1.4730000e+03
   1.0480000e+03
   1.8210000e+03
   1.3310000e+03
   1.0650000e+03
   3.3010000e+03
   1.5400000e+03
   1.0000000e+04
   2.2440000e+03
   1.4630000e+03
   9.8100000e+02
   1.4910000e+03
   2.0570000e+03
   1.0680000e+03
   1.2120000e+03
   1.7100000e+03
   1.9050000e+03
   1.3890000e+03
   1.3370000e+03
   2.8110000e+03
   1.5880000e+03
   1.5720000e+03
   1.7610000e+03
   1.5190000e+03
   1.0680000e+03
   1.4530000e+03
   1.0610000e+03
   1.8270000e+03
   1.5580000e+03
   1.1940000e+03
   1.1480000e+03
   1.3280000e+03
   1.9340000e+03
   3.2010000e+03
   1.4240000e+03
   1.0000000e+04
   1.6510000e+03
   2.1840000e+03
   1.0300000e+03
   1.1760000e+03
   1.7320000e+03
   2.6940000e+03
   1.1610000e+03
   1.7140000e+03
   1.5610000e+03
   1.3130000e+03
   1.5350000e+03
   1.4300000e+03
   1.6440000e+03
   1.8360000e+03
   1.1590000e+03
   1.4240000e+03
   1.1060000e+03
   1.7020000e+03
   9.8900000e+02
   2.7070000e+03
   1.0000000e+04
   1.6110000e+03
   9.9300000e+02
   1.6930000e+03
   2.1410000e+03
   1.2590000e+03
   3.1060000e+03
   1.4320000e+03
   1.8760000e+03
   1.3170000e+03
   1.5520000e+03
   1.6960000e+03
   1.3470000e+03
   1.0530000e+03
   1.4080000e+03
   1.5010000e+03
   1.6200000e+03
   1.1550000e+03
   1.0890000e+03
   9.7800000e+02
   1.4200000e+03
   3.9250000e+03
   2.0230000e+03
   1.6880000e+03
   1.7100000e+03
   1.3970000e+03
   1.4550000e+03
   1.0000000e+04
   4.6050000e+03
   1.5220000e+03
   1.0000000e+04
   1.6070000e+03
   1.0000000e+04
   1.8800000e+03
   1.6330000e+03
   1.0000000e+04
   1.5080000e+03
   1.0650000e+03
   1.3680000e+03
   1.3790000e+03
   2.1080000e+03
   1.7520000e+03
   1.0900000e+03
   1.0880000e+03
   1.7590000e+03
   3.3620000e+03
   1.6230000e+03
   1.0980000e+03
   1.3280000e+03
   1.8350000e+03
   2.1220000e+03
   1.1280000e+03
   3.3490000e+03
   1.3270000e+03
   1.4110000e+03
   1.0920000e+03
   1.0840000e+03
   1.1360000e+03
   1.2880000e+03
   1.6820000e+03
   1.1100000e+03
   2.1000000e+03
   1.7560000e+03
   2.3380000e+03
   1.0200000e+03
   3.9580000e+03
   1.0680000e+03
   1.2220000e+03
   1.0600000e+03
   1.7680000e+03
   1.2030000e+03
   1.9000000e+03
   2.1830000e+03
   1.1140000e+03


==> plotdata/alg4_convergence.dat <==
   1.0000000e+00   1.0000000e+00
   2.0000000e+00   1.0000000e+00
   3.0000000e+00   1.0000000e+00
   4.0000000e+00   1.0000000e+00
   5.0000000e+00   1.0000000e+00
   6.0000000e+00   1.0000000e+00
   7.0000000e+00   1.0000000e+00
   8.0000000e+00   1.0000000e+00
   9.0000000e+00   1.0000000e+00
   1.0000000e+01   9.9973850e-01
   1.1000000e+01   9.9835355e-01
   1.2000000e+01   9.9561860e-01
   1.3000000e+01   9.9126414e-01
   1.4000000e+01   9.8512745e-01
   1.5000000e+01   9.7712354e-01
   1.6000000e+01   9.6723304e-01
   1.7000000e+01   9.5548428e-01
   1.8000000e+01   9.4193490e-01
   1.9000000e+01   9.2665751e-01
   2.0000000e+01   9.0973181e-01
   2.1000000e+01   8.9124368e-01
   2.2000000e+01   8.7128928e-01
   2.3000000e+01   8.4998162e-01
   2.4000000e+01   8.2745650e-01
   2.5000000e+01   8.0387601e-01
   2.6000000e+01   7.7942828e-01
   2.7000000e+01   7.5432408e-01
   2.8000000e+01   7.3105717e-01
   2.9000000e+01   7.1387112e-01
   3.0000000e+01   6.9589060e-01
   3.1000000e+01   6.7891452e-01
   3.2000000e+01   6.6158261e-01
   3.3000000e+01   6.4421392e-01
   3.4000000e+01   6.2897347e-01
   3.5000000e+01   6.1380739e-01
   3.6000000e+01   5.9778973e-01
   3.7000000e+01   5.8086075e-01
   3.8000000e+01   5.6301762e-01
   3.9000000e+01   5.4431639e-01
   4.0000000e+01   5.2487023e-01
   4.1000000e+01   5.0641248e-01
   4.2000000e+01   4.9027415e-01
   4.3000000e+01   4.7527982e-01
   4.4000000e+01   4.6024642e-01
   4.5000000e+01   4.4496250e-01
   4.6000000e+01   4.3009861e-01
   4.7000000e+01   4.1599377e-01
   4.8000000e+01   4.0215455e-01
   4.9000000e+01   3.8851769e-01
   5.0000000e+01   3.7502406e-01
   5.1000000e+01   3.6162314e-01
   5.2000000e+01   3.4827633e-01
   5.3000000e+01   3.3495888e-01
   5.4000000e+01   3.2166053e-01
   5.5000000e+01   3.0838480e-01
   5.6000000e+01   2.9514744e-01
   5.7000000e+01   2.8197406e-01
   5.8000000e+01   2.6889745e-01
   5.9000000e+01   2.5595484e-01
   6.0000000e+01   2.4318532e-01
   6.1000000e+01   2.3062761e-01
   6.2000000e+01   2.1831822e-01
   6.3000000e+01   2.0629004e-01
   6.4000000e+01   1.9845407e-01
   6.5000000e+01   1.9061457e-01
   6.6000000e+01   1.8209360e-01
   6.7000000e+01   1.7303201e-01
   6.8000000e+01   1.6358844e-01
   6.9000000e+01   1.5393154e-01
   7.0000000e+01   1.4423219e-01
   7.1000000e+01   1.3465619e-01
   7.2000000e+01   1.2535751e-01
   7.3000000e+01   1.1672592e-01
   7.4000000e+01   1.0846489e-01
   7.5000000e+01   1.0037500e-01
   7.6000000e+01   9.3311790e-02
   7.7000000e+01   8.6958272e-02
   7.8000000e+01   8.3499461e-02
   7.9000000e+01   8.1936662e-02
   8.0000000e+01   8.0160913e-02
   8.1000000e+01   7.8191129e-02
   8.2000000e+01   7.6049842e-02
   8.3000000e+01   7.3762603e-02
   8.4000000e+01   7.1357288e-02
   8.5000000e+01   6.8863323e-02
   8.6000000e+01   6.7254024e-02
   8.7000000e+01   6.5782224e-02
   8.8000000e+01   6.4215921e-02
   8.9000000e+01   6.2566422e-02
   9.0000000e+01   6.0847441e-02
   9.1000000e+01   5.9074201e-02
   9.2000000e+01   5.7262495e-02
   9.3000000e+01   5.5427754e-02
   9.4000000e+01   5.3584200e-02
   9.5000000e+01   5.3498315e-02
   9.6000000e+01   5.5826433e-02
   9.7000000e+01   5.7717906e-02
   9.8000000e+01   5.9213445e-02
   9.9000000e+01   6.0361622e-02
   1.0000000e+02   6.1346659e-02
   1.0100000e+02   6.6124371e-02
   1.0200000e+02   7.0561060e-02
   1.0300000e+02   7.4585492e-02
   1.0400000e+02   7.8137277e-02
   1.0500000e+02   8.1168371e-02
   1.0600000e+02   8.3644127e-02
   1.0700000e+02   8.5543886e-02
   1.0800000e+02   8.6861110e-02
   1.0900000e+02   8.7603085e-02
   1.1000000e+02   8.7790215e-02
   1.1100000e+02   8.7454963e-02
   1.1200000e+02   8.6640480e-02
   1.1300000e+02   8.5398990e-02
   1.1400000e+02   8.3789985e-02
   1.1500000e+02   8.1878301e-02
   1.1600000e+02   7.9732126e-02
   1.1700000e+02   7.7421015e-02
   1.1800000e+02   7.6024511e-02
   1.1900000e+02   7.4585825e-02
   1.2000000e+02   7.4633593e-02
   1.2100000e+02   7.4965413e-02
   1.2200000e+02   7.5059317e-02
   1.2300000e+02   7.4899283e-02
   1.2400000e+02   7.4477754e-02
   1.2500000e+02   7.3795898e-02
   1.2600000e+02   7.2863463e-02
   1.2700000e+02   7.1698247e-02
   1.2800000e+02   7.0325229e-02
   1.2900000e+02   6.8775394e-02
   1.3000000e+02   6.7084322e-02
   1.3100000e+02   6.5290617e-02
   1.3200000e+02   6.3850213e-02
   1.3300000e+02   6.3268946e-02
   1.3400000e+02   6.2592332e-02
   1.3500000e+02   6.1814876e-02
   1.3600000e+02   6.0933041e-02
   1.3700000e+02   6.0114514e-02
   1.3800000e+02   5.9903197e-02
   1.3900000e+02   5.9413142e-02
   1.4000000e+02   5.8635535e-02
   1.4100000e+02   5.8330201e-02
   1.4200000e+02   5.7931784e-02
   1.4300000e+02   5.7313260e-02
   1.4400000e+02   5.6464133e-02
   1.4500000e+02   5.5380717e-02
   1.4600000e+02   5.4066113e-02
   1.4700000e+02   5.2529978e-02
   1.4800000e+02   5.0788124e-02
   1.4900000e+02   4.8861927e-02
   1.5000000e+02   4.6777606e-02
   1.5100000e+02   4.4565358e-02
   1.5200000e+02   4.3051979e-02
   1.5300000e+02   4.2118583e-02
   1.5400000e+02   4.1281372e-02
   1.5500000e+02   4.0213889e-02
   1.5600000e+02   3.8929123e-02
   1.5700000e+02   3.7445309e-02
   1.5800000e+02   3.5785238e-02
   1.5900000e+02   3.3975483e-02
   1.6000000e+02   3.2045558e-02
   1.6100000e+02   3.0167326e-02
   1.6200000e+02   2.9130758e-02
   1.6300000e+02   2.8085056e-02
   1.6400000e+02   2.7031771e-02
   1.6500000e+02   2.5972915e-02
   1.6600000e+02   2.4910902e-02
   1.6700000e+02   2.3848496e-02
   1.6800000e+02   2.2788748e-02
   1.6900000e+02   2.2023050e-02
   1.7000000e+02   2.1741647e-02
   1.7100000e+02   2.1395197e-02
   1.7200000e+02   2.0980644e-02
   1.7300000e+02   2.0497404e-02
   1.7400000e+02   1.9947285e-02
   1.7500000e+02   1.9334316e-02
   1.7600000e+02   1.8664519e-02
   1.7700000e+02   1.7945610e-02
   1.7800000e+02   1.7186673e-02
   1.7900000e+02   1.6397784e-02
   1.8000000e+02   1.5589638e-02
   1.8100000e+02   1.4913123e-02
   1.8200000e+02   1.4523651e-02
   1.8300000e+02   1.4522846e-02
   1.8400000e+02   1.4364713e-02
   1.8500000e+02   1.4040939e-02
   1.8600000e+02   1.3548552e-02
   1.8700000e+02   1.2889860e-02
   1.8800000e+02   1.2072229e-02
   1.8900000e+02   1.1107730e-02
   1.9000000e+02   1.0012659e-02
   1.9100000e+02   8.8069502e-03
   1.9200000e+02   7.7788420e-03
   1.9300000e+02   7.4275380e-03
   1.9400000e+02   6.9860422e-03
   1.9500000e+02   6.6772317e-03
   1.9600000e+02   6.4173647e-03
   1.9700000e+02   6.1829423e-03
   1.9800000e+02   5.9678004e-03
   1.9900000e+02   5.7658243e-03
   2.0000000e+02   5.5711490e-03
   2.0100000e+02   5.3783362e-03
   2.0200000e+02   5.1825240e-03
   2.0300000e+02   5.2355141e-03
   2.0400000e+02   5.7230886e-03
   2.0500000e+02   6.0537209e-03
   2.0600000e+02   6.2301894e-03
   2.0700000e+02   6.2590263e-03
   2.0800000e+02   6.1502426e-03
   2.0900000e+02   6.0013422e-03
   2.1000000e+02   5.9999087e-03
   2.1100000e+02   5.9176202e-03
   2.1200000e+02   5.7639462e-03
   2.1300000e+02   5.9475727e-03
   2.1400000e+02   6.1234540e-03
   2.1500000e+02   6.2127414e-03
   2.1600000e+02   6.2196556e-03
   2.1700000e+02   6.1501108e-03
   2.1800000e+02   6.0115431e-03
   2.1900000e+02   5.8127033e-03
   2.2000000e+02   5.5634211e-03
   2.2100000e+02   5.2743438e-03
   2.2200000e+02   5.0656784e-03
   2.2300000e+02   5.0836379e-03
   2.2400000e+02   5.3006855e-03
   2.2500000e+02   5.5357962e-03
   2.2600000e+02   5.7379156e-03
   2.2700000e+02   6.0981029e-03
   2.2800000e+02   6.5694365e-03
   2.2900000e+02   6.9722890e-03
   2.3000000e+02   7.2974390e-03
   2.3100000e+02   7.5379683e-03
   2.3200000e+02   7.6894156e-03
   2.3300000e+02   7.7498524e-03
   2.3400000e+02   7.7198821e-03
   2.3500000e+02   7.6025635e-03
   2.3600000e+02   7.4032626e-03
   2.3700000e+02   7.1294404e-03
   2.3800000e+02   6.8925236e-03
   2.3900000e+02   7.2605055e-03
   2.4000000e+02   7.5443260e-03
   2.4100000e+02   7.7378358e-03
   2.4200000e+02   7.8373333e-03
   2.4300000e+02   7.8416171e-03
   2.4400000e+02   7.7519691e-03
   2.4500000e+02   7.5720714e-03
   2.4600000e+02   7.3078602e-03
   2.4700000e+02   6.9673218e-03
   2.4800000e+02   6.5602379e-03
   2.4900000e+02   6.0978871e-03
   2.5000000e+02   5.7647514e-03
   2.5100000e+02   5.7760228e-03
   2.5200000e+02   5.7399555e-03
   2.5300000e+02   5.6577081e-03
   2.5400000e+02   5.5316265e-03
   2.5500000e+02   5.3651391e-03
   2.5600000e+02   5.1626227e-03
   2.5700000e+02   4.9292453e-03
   2.5800000e+02   4.6707925e-03
   2.5900000e+02   4.3934808e-03
   2.6000000e+02   4.1037666e-03
   2.6100000e+02   3.8081547e-03
   2.6200000e+02   3.6450728e-03
   2.6300000e+02   3.5947950e-03
   2.6400000e+02   3.7364611e-03
   2.6500000e+02   3.9095667e-03
   2.6600000e+02   4.0459780e-03
   2.6700000e+02   4.1406865e-03
   2.6800000e+02   4.1900395e-03
   2.6900000e+02   4.1918029e-03
   2.7000000e+02   4.1451811e-03
   2.7100000e+02   4.0507960e-03
   2.7200000e+02   3.9106251e-03
   2.7300000e+02   3.7279028e-03
   2.7400000e+02   3.5069903e-03
   2.7500000e+02   3.5546337e-03
   2.7600000e+02   3.7732948e-03
   2.7700000e+02   3.9469070e-03
   2.7800000e+02   4.0698916e-03
   2.7900000e+02   4.1381940e-03
   2.8000000e+02   4.1493592e-03
   2.8100000e+02   4.1025610e-03
   2.8200000e+02   3.9985855e-03
   2.8300000e+02   3.8397713e-03
   2.8400000e+02   3.6299079e-03
   2.8500000e+02   3.3740971e-03
   2.8600000e+02   3.0785828e-03
   2.8700000e+02   2.7505522e-03
   2.8800000e+02   2.3979179e-03
   2.8900000e+02   2.0375259e-03
   2.9000000e+02   1.9897592e-03
   2.9100000e+02   1.9259986e-03
   2.9200000e+02   1.8472740e-03
   2.9300000e+02   1.7549778e-03
   2.9400000e+02   1.6508039e-03
   2.9500000e+02   1.5366827e-03
   2.9600000e+02   1.4147144e-03
   2.9700000e+02   1.2871008e-03
   2.9800000e+02   1.2312318e-03
   2.9900000e+02   1.1942397e-03
   3.0000000e+02   1.1572759e-03
   3.0100000e+02   1.1203220e-03
   3.0200000e+02   1.0833681e-03
   3.0300000e+02   1.0575205e-03
   3.0400000e+02   1.1175737e-03
   3.0500000e+02   1.1539184e-03
   3.0600000e+02   1.1651693e-03
   3.0700000e+02   1.1507359e-03
   3.0800000e+02   1.1108143e-03
   3.0900000e+02   1.0463577e-03
   3.1000000e+02   1.0221739e-03
   3.1100000e+02   1.0062970e-03
   3.1200000e+02   9.6747974e-04
   3.1300000e+02   9.0702226e-04
   3.1400000e+02   1.0472936e-03
   3.1500000e+02   1.1716736e-03
   3.1600000e+02   1.2662261e-03
   3.1700000e+02   1.3283555e-03
   3.1800000e+02   1.3564303e-03
   3.1900000e+02   1.3498016e-03
   3.2000000e+02   1.3087938e-03
   3.2100000e+02   1.2346701e-03
   3.2200000e+02   1.1295743e-03
   3.2300000e+02   9.9644934e-04
   3.2400000e+02   8.4607133e-04
   3.2500000e+02   8.8794715e-04
   3.2600000e+02   9.0870972e-04
   3.2700000e+02   9.0885149e-04
   3.2800000e+02   8.8941840e-04
   3.2900000e+02   8.5196328e-04
   3.3000000e+02   7.9848594e-04
   3.3100000e+02   7.3136213e-04
   3.3200000e+02   7.3130601e-04
   3.3300000e+02   8.9265171e-04
   3.3400000e+02   1.0321456e-03
   3.3500000e+02   1.1469837e-03
   3.3600000e+02   1.2350693e-03
   3.3700000e+02   1.2950509e-03
   3.3800000e+02   1.3263399e-03
   3.3900000e+02   1.3291073e-03
   3.4000000e+02   1.3042601e-03
   3.4100000e+02   1.2533989e-03
   3.4200000e+02   1.1787582e-03
   3.4300000e+02   1.0831311e-03
   3.4400000e+02   9.6978136e-04
   3.4500000e+02   8.4234454e-04
   3.4600000e+02   7.9919183e-04
   3.4700000e+02   7.4875905e-04
   3.4800000e+02   6.8928015e-04
   3.4900000e+02   6.2250238e-04
   3.5000000e+02   5.5030929e-04
   3.5100000e+02   4.9090296e-04
   3.5200000e+02   5.0838187e-04
   3.5300000e+02   5.4671408e-04
   3.5400000e+02   5.7889955e-04
   3.5500000e+02   6.0414707e-04
   3.5600000e+02   6.2186008e-04
   3.5700000e+02   6.4090899e-04
   3.5800000e+02   6.5383239e-04
   3.5900000e+02   6.5507130e-04
   3.6000000e+02   6.5560681e-04
   3.6100000e+02   6.7327684e-04
   3.6200000e+02   6.7984224e-04
   3.6300000e+02   6.7536563e-04
   3.6400000e+02   6.6022462e-04
   3.6500000e+02   6.3509044e-04
   3.6600000e+02   6.0089859e-04
   3.6700000e+02   5.5881285e-04
   3.6800000e+02   5.1018375e-04
   3.6900000e+02   5.0755779e-04
   3.7000000e+02   6.0527750e-04
   3.7100000e+02   6.9286492e-04
   3.7200000e+02   7.6812667e-04
   3.7300000e+02   8.2925295e-04
   3.7400000e+02   8.7485632e-04
   3.7500000e+02   9.0399807e-04
   3.7600000e+02   9.1620177e-04
   3.7700000e+02   9.1145409e-04
   3.7800000e+02   8.9019303e-04
   3.7900000e+02   8.5328438e-04
   3.8000000e+02   8.0198723e-04
   3.8100000e+02   7.3790988e-04
   3.8200000e+02   6.6295743e-04
   3.8300000e+02   5.7927291e-04
   3.8400000e+02   4.8917348e-04
   3.8500000e+02   4.5067426e-04
   3.8600000e+02   4.1195857e-04
   3.8700000e+02   3.6799944e-04
   3.8800000e+02   3.1990787e-04
   3.8900000e+02   2.6887826e-04
   3.9000000e+02   2.4890616e-04
   3.9100000e+02   2.5738746e-04
   3.9200000e+02   2.9223373e-04
   3.9300000e+02   3.2138637e-04
   3.9400000e+02   3.4410299e-04
   3.9500000e+02   3.5983217e-04
   3.9600000e+02   3.6822374e-04
   3.9700000e+02   3.6913341e-04
   3.9800000e+02   3.6262176e-04
   3.9900000e+02   3.4894764e-04
   4.0000000e+02   3.2855643e-04
   4.0100000e+02   3.0206358e-04
   4.0200000e+02   2.7023389e-04
   4.0300000e+02   2.3666186e-04
   4.0400000e+02   2.1127412e-04
   4.0500000e+02   1.9092088e-04
   4.0600000e+02   1.7383262e-04
   4.0700000e+02   1.9645833e-04
   4.0800000e+02   2.5285648e-04
   4.0900000e+02   3.0389031e-04
   4.1000000e+02   3.4822139e-04
   4.1100000e+02   3.8473043e-04
   4.1200000e+02   4.1254086e-04
   4.1300000e+02   4.3103528e-04
   4.1400000e+02   4.3986455e-04
   4.1500000e+02   4.3894937e-04
   4.1600000e+02   4.2847467e-04
   4.1700000e+02   4.0887706e-04
   4.1800000e+02   3.8082596e-04
   4.1900000e+02   3.4519906e-04
   4.2000000e+02   3.0305293e-04
   4.2100000e+02   2.5558975e-04
   4.2200000e+02   2.1122743e-04
   4.2300000e+02   1.9510729e-04
   4.2400000e+02   1.7464769e-04
   4.2500000e+02   1.5041814e-04
   4.2600000e+02   1.2307654e-04
   4.2700000e+02   1.0120062e-04
   4.2800000e+02   1.1121419e-04
   4.2900000e+02   1.5278842e-04
   4.3000000e+02   1.8841721e-04
   4.3100000e+02   2.1740527e-04
   4.3200000e+02   2.3925124e-04
   4.3300000e+02   2.5365541e-04
   4.3400000e+02   2.6052180e-04
   4.3500000e+02   2.5995482e-04
   4.3600000e+02   2.5225068e-04
   4.3700000e+02   2.3788394e-04
   4.3800000e+02   2.1748973e-04
   4.3900000e+02   1.9184228e-04
   4.4000000e+02   1.8061011e-04
   4.4100000e+02   1.7613890e-04
   4.4200000e+02   1.6757792e-04
   4.4300000e+02   1.5527343e-04
   4.4400000e+02   1.3966042e-04
   4.4500000e+02   1.2124923e-04
   4.4600000e+02   1.0061045e-04
   4.4700000e+02   8.4646895e-05
   4.4800000e+02   1.1306758e-04
   4.4900000e+02   1.3728785e-04
   4.5000000e+02   1.5675439e-04
   4.5100000e+02   1.7105808e-04
   4.5200000e+02   1.7994056e-04
   4.5300000e+02   1.8329667e-04
   4.5400000e+02   1.8117264e-04
   4.5500000e+02   1.7376040e-04
   4.5600000e+02   1.6138813e-04
   4.5700000e+02   1.4450754e-04
   4.5800000e+02   1.2781166e-04
   4.5900000e+02   1.1705931e-04
   4.6000000e+02   1.0578682e-04
   4.6100000e+02   1.0557555e-04
   4.6200000e+02   1.0338505e-04
   4.6300000e+02   9.9299110e-05
   4.6400000e+02   9.3447661e-05
   4.6500000e+02   8.6003239e-05
   4.6600000e+02   9.7946953e-05
   4.6700000e+02   1.2121408e-04
   4.6800000e+02   1.4133197e-04
   4.6900000e+02   1.5786760e-04
   4.7000000e+02   1.7049479e-04
   4.7100000e+02   1.7899970e-04
   4.7200000e+02   1.8328319e-04
   4.7300000e+02   1.8336009e-04
   4.7400000e+02   1.7935538e-04
   4.7500000e+02   1.7149765e-04
   4.7600000e+02   1.6010993e-04
   4.7700000e+02   1.4559832e-04
   4.7800000e+02   1.2843872e-04
   4.7900000e+02   1.2518229e-04
   4.8000000e+02   1.2009101e-04
   4.8100000e+02   1.1253964e-04
   4.8200000e+02   1.0277672e-04
   4.8300000e+02   9.1103097e-05
   4.8400000e+02   7.7862764e-05
   4.8500000e+02   6.3432725e-05
   4.8600000e+02   5.1830661e-05
   4.8700000e+02   5.5702736e-05
   4.8800000e+02   6.5178969e-05
   4.8900000e+02   7.5541464e-05
   4.9000000e+02   8.2907412e-05
   4.9100000e+02   8.7183815e-05
   4.9200000e+02   8.8362809e-05
   4.9300000e+02   8.6519220e-05
   4.9400000e+02   8.1806005e-05
   4.9500000e+02   7.9705443e-05
   4.9600000e+02   7.6695514e-05
   4.9700000e+02   8.0709051e-05
   4.9800000e+02   8.3182869e-05
   4.9900000e+02   8.4061882e-05
   5.0000000e+02   8.3332995e-05
   5.0100000e+02   8.1024928e-05
   5.0200000e+02   7.7206938e-05
   5.0300000e+02   7.1986488e-05
   5.0400000e+02   6.5505944e-05
   5.0500000e+02   6.3641638e-05
   5.0600000e+02   7.4920240e-05
   5.0700000e+02   8.4348164e-05
   5.0800000e+02   9.1721595e-05
   5.0900000e+02   9.6897578e-05
   5.1000000e+02   9.9795902e-05
   5.1100000e+02   1.0039926e-04
   5.1200000e+02   9.8751711e-05
   5.1300000e+02   9.4955599e-05
   5.1400000e+02   8.9166974e-05
   5.1500000e+02   8.1589763e-05
   5.1600000e+02   7.2468838e-05
   5.1700000e+02   7.0590504e-05
   5.1800000e+02   6.8044927e-05
   5.1900000e+02   6.3931478e-05
   5.2000000e+02   5.8389910e-05
   5.2100000e+02   5.1594626e-05
   5.2200000e+02   4.3749172e-05
   5.2300000e+02   3.5080091e-05
   5.2400000e+02   2.7348947e-05
   5.2500000e+02   2.9109829e-05
   5.2600000e+02   3.7161468e-05
   5.2700000e+02   4.3733414e-05
   5.2800000e+02   4.8710729e-05
   5.2900000e+02   5.2024207e-05
   5.3000000e+02   5.3650721e-05
   5.3100000e+02   5.3612328e-05
   5.3200000e+02   5.1974206e-05
   5.3300000e+02   4.8841512e-05
   5.3400000e+02   4.6845246e-05
   5.3500000e+02   4.8285538e-05
   5.3600000e+02   4.8359476e-05
   5.3700000e+02   4.8761563e-05
   5.3800000e+02   4.9352103e-05
   5.3900000e+02   4.8781737e-05
   5.4000000e+02   4.7078097e-05
   5.4100000e+02   4.4297958e-05
   5.4200000e+02   4.0525221e-05
   5.4300000e+02   3.5868230e-05
   5.4400000e+02   3.0456497e-05
   5.4500000e+02   3.5016507e-05
   5.4600000e+02   3.9506841e-05
   5.4700000e+02   4.2872555e-05
   5.4800000e+02   4.5055897e-05
   5.4900000e+02   4.6032499e-05
   5.5000000e+02   4.5810896e-05
   5.5100000e+02   4.4431199e-05
   5.5200000e+02   4.1962968e-05
   5.5300000e+02   3.8502379e-05
   5.5400000e+02   3.7473817e-05
   5.5500000e+02   3.7468496e-05
   5.5600000e+02   3.6437361e-05
   5.5700000e+02   3.6879331e-05
   5.5800000e+02   3.7290136e-05
   5.5900000e+02   3.6731116e-05
   5.6000000e+02   3.5239708e-05
   5.6100000e+02   3.2876600e-05
   5.6200000e+02   2.9723709e-05
   5.6300000e+02   2.5881642e-05
   5.6400000e+02   2.2949871e-05
   5.6500000e+02   2.6704592e-05
   5.6600000e+02   2.9654836e-05
   5.6700000e+02   3.1753622e-05
   5.6800000e+02   3.2977912e-05
   5.6900000e+02   3.3328398e-05
   5.7000000e+02   3.2828660e-05
   5.7100000e+02   3.1523758e-05
   5.7200000e+02   3.0620038e-05
   5.7300000e+02   3.1649043e-05
   5.7400000e+02   3.1859074e-05
   5.7500000e+02   3.1267102e-05
   5.7600000e+02   2.9910965e-05
   5.7700000e+02   2.8365760e-05
   5.7800000e+02   2.8086747e-05
   5.7900000e+02   2.7034267e-05
   5.8000000e+02   2.5249960e-05
   5.8100000e+02   2.2793691e-05
   5.8200000e+02   1.9741624e-05
   5.8300000e+02   1.6183916e-05
   5.8400000e+02   1.5028447e-05
   5.8500000e+02   1.7187932e-05
   5.8600000e+02   1.8759601e-05
   5.8700000e+02   1.9722695e-05
   5.8800000e+02   2.0073337e-05
   5.8900000e+02   1.9824029e-05
   5.9000000e+02   1.9002725e-05
   5.9100000e+02   1.9834629e-05
   5.9200000e+02   2.0741092e-05
   5.9300000e+02   2.3069307e-05
   5.9400000e+02   2.5107594e-05
   5.9500000e+02   2.6516316e-05
   5.9600000e+02   2.7271919e-05
   5.9700000e+02   2.7368202e-05
   5.9800000e+02   2.6816117e-05
   5.9900000e+02   2.5643138e-05
   6.0000000e+02   2.3892203e-05
   6.0100000e+02   2.1620281e-05
   6.0200000e+02   1.8896606e-05
   6.0300000e+02   1.5800626e-05
   6.0400000e+02   1.5464317e-05
   6.0500000e+02   1.6682118e-05
   6.0600000e+02   1.7474413e-05
   6.0700000e+02   1.7835627e-05
   6.0800000e+02   1.7771717e-05
   6.0900000e+02   1.7299573e-05
   6.1000000e+02   1.7504774e-05
   6.1100000e+02   1.8212111e-05
   6.1200000e+02   1.8444473e-05
   6.1300000e+02   1.8208421e-05
   6.1400000e+02   1.7522847e-05
   6.1500000e+02   1.7980358e-05
   6.1600000e+02   1.8348919e-05
   6.1700000e+02   1.8187747e-05
   6.1800000e+02   1.7513461e-05
   6.1900000e+02   1.6355646e-05
   6.2000000e+02   1.4755803e-05
   6.2100000e+02   1.2766009e-05
   6.2200000e+02   1.0447336e-05
   6.2300000e+02   7.8680654e-06
   6.2400000e+02   8.0704382e-06
   6.2500000e+02   8.7780013e-06
   6.2600000e+02   9.1915446e-06
   6.2700000e+02   9.3128647e-06
   6.2800000e+02   1.0545887e-05
   6.2900000e+02   1.1539979e-05
   6.3000000e+02   1.2181343e-05
   6.3100000e+02   1.3150297e-05
   6.3200000e+02   1.4794931e-05
   6.3300000e+02   1.6050923e-05
   6.3400000e+02   1.6893385e-05
   6.3500000e+02   1.7308724e-05
   6.3600000e+02   1.7294751e-05
   6.3700000e+02   1.6860475e-05
   6.3800000e+02   1.6025628e-05
   6.3900000e+02   1.4819908e-05
   6.4000000e+02   1.3281983e-05
   6.4100000e+02   1.1458289e-05
   6.4200000e+02   9.4016422e-06
   6.4300000e+02   7.1697275e-06
   6.4400000e+02   7.5022868e-06
   6.4500000e+02   7.7965628e-06
   6.4600000e+02   7.8948349e-06
   6.4700000e+02   8.4045978e-06
   6.4800000e+02   9.1470988e-06
   6.4900000e+02   9.6276315e-06
   6.5000000e+02   9.8408397e-06
   6.5100000e+02   9.7886958e-06
   6.5200000e+02   1.0958225e-05
   6.5300000e+02   1.1839556e-05
   6.5400000e+02   1.2381674e-05
   6.5500000e+02   1.2579094e-05
   6.5600000e+02   1.2435389e-05
   6.5700000e+02   1.1962889e-05
   6.5800000e+02   1.1182154e-05
   6.5900000e+02   1.0121251e-05
   6.6000000e+02   8.8148454e-06
   6.6100000e+02   7.3031519e-06
   6.6200000e+02   5.6307544e-06
   6.6300000e+02   4.5210153e-06
   6.6400000e+02   4.3191570e-06
   6.6500000e+02   5.2723462e-06
   6.6600000e+02   6.0565618e-06
   6.6700000e+02   6.6562995e-06
   6.6800000e+02   7.0614605e-06
   6.6900000e+02   7.2674554e-06
   6.7000000e+02   7.7599083e-06
   6.7100000e+02   8.7841463e-06
   6.7200000e+02   9.5587465e-06
   6.7300000e+02   1.0069161e-05
   6.7400000e+02   1.0308059e-05
   6.7500000e+02   1.0275345e-05
   6.7600000e+02   9.9779840e-06
   6.7700000e+02   9.4296586e-06
   6.7800000e+02   8.6502459e-06
   6.7900000e+02   7.6651550e-06
   6.8000000e+02   6.5045331e-06
   6.8100000e+02   5.2023679e-06
   6.8200000e+02   3.8934493e-06
   6.8300000e+02   3.5573283e-06
   6.8400000e+02   3.6004179e-06
   6.8500000e+02   4.1888413e-06
   6.8600000e+02   4.6430149e-06
   6.8700000e+02   4.9550286e-06
   6.8800000e+02   5.1210366e-06
   6.8900000e+02   5.7623634e-06
   6.9000000e+02   6.6730994e-06
   6.9100000e+02   7.3925856e-06
   6.9200000e+02   7.9070329e-06
   6.9300000e+02   8.2082937e-06
   6.9400000e+02   8.2939348e-06
   6.9500000e+02   8.1671609e-06
   6.9600000e+02   7.8365923e-06
   6.9700000e+02   7.3159087e-06
   6.9800000e+02   6.6233689e-06
   6.9900000e+02   5.7812249e-06
   7.0000000e+02   4.8150457e-06
   7.0100000e+02   3.7529722e-06
   7.0200000e+02   3.4072374e-06
   7.0300000e+02   3.0800045e-06
   7.0400000e+02   3.2483070e-06
   7.0500000e+02   3.5933095e-06
   7.0600000e+02   3.8346140e-06
   7.0700000e+02   3.9691074e-06
   7.0800000e+02   3.9966375e-06
   7.0900000e+02   4.6059537e-06
   7.1000000e+02   5.2343779e-06
   7.1100000e+02   5.7068934e-06
   7.1200000e+02   6.0151912e-06
   7.1300000e+02   6.1554276e-06
   7.1400000e+02   6.1282114e-06
   7.1500000e+02   5.9384751e-06
   7.1600000e+02   5.5952382e-06
   7.1700000e+02   5.1112697e-06
   7.1800000e+02   4.5026624e-06
   7.1900000e+02   3.7883317e-06
   7.2000000e+02   2.9894535e-06
   7.2100000e+02   2.6961072e-06
   7.2200000e+02   2.4560956e-06
   7.2300000e+02   2.1548105e-06
   7.2400000e+02   2.3759391e-06
   7.2500000e+02   2.5646642e-06
   7.2600000e+02   2.6761361e-06
   7.2700000e+02   3.0036046e-06
   7.2800000e+02   3.6501572e-06
   7.2900000e+02   4.1903118e-06
   7.3000000e+02   4.6127659e-06
   7.3100000e+02   4.9095478e-06
   7.3200000e+02   5.0761375e-06
   7.3300000e+02   5.1114953e-06
   7.3400000e+02   5.0179990e-06
   7.3500000e+02   4.8012946e-06
   7.3600000e+02   4.4700662e-06
   7.3700000e+02   4.0357329e-06
   7.3800000e+02   3.5120830e-06
   7.3900000e+02   2.9148560e-06
   7.4000000e+02   2.3975334e-06
   7.4100000e+02   2.2207660e-06
   7.4200000e+02   1.9916951e-06
   7.4300000e+02   1.7987854e-06
   7.4400000e+02   1.9370588e-06
   7.4500000e+02   2.0199098e-06
   7.4600000e+02   2.0469691e-06
   7.4700000e+02   2.3557837e-06
   7.4800000e+02   2.8205895e-06
   7.4900000e+02   3.1979432e-06
   7.5000000e+02   3.4804715e-06
   7.5100000e+02   3.6634417e-06
   7.5200000e+02   3.7448145e-06
   7.5300000e+02   3.7252265e-06
   7.5400000e+02   3.6079029e-06
   7.5500000e+02   3.3985067e-06
   7.5600000e+02   3.1049277e-06
   7.5700000e+02   2.7370203e-06
   7.5800000e+02   2.3062974e-06
   7.5900000e+02   1.9049742e-06
   7.6000000e+02   1.7861927e-06
   7.6100000e+02   1.6235602e-06
   7.6200000e+02   1.4223662e-06
   7.6300000e+02   1.3230998e-06
   7.6400000e+02   1.3891917e-06
   7.6500000e+02   1.4153901e-06
   7.6600000e+02   1.7574275e-06
   7.6700000e+02   2.1411888e-06
   7.6800000e+02   2.4609525e-06
   7.6900000e+02   2.7101144e-06
   7.7000000e+02   2.8840681e-06
   7.7100000e+02   2.9802699e-06
   7.7200000e+02   2.9982501e-06
   7.7300000e+02   2.9395692e-06
   7.7400000e+02   2.8077240e-06
   7.7500000e+02   2.6080047e-06
   7.7600000e+02   2.3473114e-06
   7.7700000e+02   2.0339319e-06
   7.7800000e+02   1.6772915e-06
   7.7900000e+02   1.4687994e-06
   7.8000000e+02   1.3539316e-06
   7.8100000e+02   1.2069219e-06
   7.8200000e+02   1.0323575e-06
   7.8300000e+02   9.7881888e-07


==> plotdata/alg4_graphs.dat <==
   2.7070000e+03
   9.2900000e+02
   2.0500000e+03
   9.5600000e+02
   9.8700000e+02
   2.3120000e+03
   1.2210000e+03
   1.4880000e+03
   1.1920000e+03
   1.6620000e+03
   1.0000000e+04
   1.1090000e+03
   1.9450000e+03
   1.2240000e+03
   1.5080000e+03
   1.5200000e+03
   9.9900000e+02
   9.9200000e+02
   9.4300000e+02
   1.5630000e+03
   1.3140000e+03
   9.1500000e+02
   1.0990000e+03
   1.0280000e+03
   1.0070000e+03
   9.1400000e+02
   1.0020000e+03
   2.2860000e+03
   1.1320000e+03
   1.2380000e+03
   1.3830000e+03
   1.8830000e+03
   1.5700000e+03
   1.6830000e+03
   1.3320000e+03
   1.2490000e+03
   9.4200000e+02
   1.3700000e+03
   9.7000000e+02
   2.1110000e+03
   1.0000000e+04
   1.1240000e+03
   1.5030000e+03
   1.3840000e+03
   1.0770000e+03
   9.4200000e+02
   1.1190000e+03
   1.0580000e+03
   1.8860000e+03
   1.3580000e+03
   2.5800000e+03
   1.6000000e+03
   9.8900000e+02
   1.2250000e+03
   1.2310000e+03
   1.1810000e+03
   9.3200000e+02
   1.0160000e+03
   9.8900000e+02
   1.0070000e+03
   1.4680000e+03
   9.3600000e+02
   1.0870000e+03
   3.3970000e+03
   2.0580000e+03
   1.1420000e+03
   1.4700000e+03
   1.2190000e+03
   1.4420000e+03
   1.0240000e+03
   1.2380000e+03
   9.5700000e+02
   1.5330000e+03
   1.0850000e+03
   9.9900000e+02
   2.7890000e+03
   1.2530000e+03
   1.0000000e+04
   1.9230000e+03
   1.3000000e+03
   9.3800000e+02
   1.2050000e+03
   1.6660000e+03
   9.6000000e+02
   1.0160000e+03
   1.3200000e+03
   1.6080000e+03
   1.1020000e+03
   1.0710000e+03
   2.3960000e+03
   1.2700000e+03
   1.3010000e+03
   1.2280000e+03
   1.2510000e+03
   1.0080000e+03
   1.1620000e+03
   1.0020000e+03
   1.5640000e+03
   1.2430000e+03
   1.0060000e+03
   9.8300000e+02
   1.0870000e+03
   1.5310000e+03
   2.6970000e+03
   1.1610000e+03
   1.0000000e+04
   1.4290000e+03
   1.7990000e+03
   9.7500000e+02
   1.0230000e+03
   1.4120000e+03
   1.9430000e+03
   1.0280000e+03
   1.3650000e+03
   1.3120000e+03
   1.0590000e+03
   1.3100000e+03
   1.2380000e+03
   1.3090000e+03
   1.6270000e+03
   9.5200000e+02
   1.2400000e+03
   1.0020000e+03
   1.3890000e+03
   9.3600000e+02
   2.1980000e+03
   1.0000000e+04
   1.3330000e+03
   9.4700000e+02
   1.3000000e+03
   1.7220000e+03
   1.0360000e+03
   2.5820000e+03
   1.1110000e+03
   1.5850000e+03
   1.0780000e+03
   1.2470000e+03
   1.4540000e+03
   1.1270000e+03
   9.2600000e+02
   1.1190000e+03
   1.2100000e+03
   1.2780000e+03
   1.0150000e+03
   9.5300000e+02
   9.3600000e+02
   1.1100000e+03
   3.3160000e+03
   1.7330000e+03
   1.3800000e+03
   1.4060000e+03
   1.1100000e+03
   1.1970000e+03
   1.0000000e+04
   3.9700000e+03
   1.2570000e+03
   1.0000000e+04
   1.3230000e+03
   1.0000000e+04
   1.5180000e+03
   1.2880000e+03
   1.0000000e+04
   1.2430000e+03
   9.0700000e+02
   1.1680000e+03
   1.1350000e+03
   1.7260000e+03
   1.4320000e+03
   1.0170000e+03
   1.0110000e+03
   1.4620000e+03
   2.9150000e+03
   1.3210000e+03
   9.3200000e+02
   1.1020000e+03
   1.5230000e+03
   1.7700000e+03
   1.0060000e+03
   2.9440000e+03
   1.0700000e+03
   1.1600000e+03
   9.7000000e+02
   1.0190000e+03
   1.0330000e+03
   1.1120000e+03
   1.3870000e+03
   9.2900000e+02
   1.7320000e+03
   1.4760000e+03
   1.9520000e+03
   9.5400000e+02
   3.5590000e+03
   9.3700000e+02
   9.6300000e+02
   9.9500000e+02
   1.4960000e+03
   1.0440000e+03
   1.5920000e+03
   1.9080000e+03
   1.0010000e+03


==> plotdata/alg5_convergence.dat <==
   1.0000000e+00   4.9329047e-02
   2.0000000e+00   6.0590240e-02
   3.0000000e+00   9.2674561e-02
   4.0000000e+00   1.0364831e-01
   5.0000000e+00   1.1068220e-01
   6.0000000e+00   1.2244614e-01
   7.0000000e+00   1.3327979e-01
   8.0000000e+00   1.4493785e-01
   9.0000000e+00   1.5645783e-01
   1.0000000e+01   1.6685649e-01
   1.1000000e+01   1.7673414e-01
   1.2000000e+01   1.8655717e-01
   1.3000000e+01   1.9687101e-01
   1.4000000e+01   2.0847844e-01
   1.5000000e+01   2.2212731e-01
   1.6000000e+01   2.3768812e-01
   1.7000000e+01   2.5434129e-01
   1.8000000e+01   2.7160964e-01
   1.9000000e+01   2.8897086e-01
   2.0000000e+01   3.0593248e-01
   2.1000000e+01   3.2193274e-01
   2.2000000e+01   3.3639315e-01
   2.3000000e+01   3.4927665e-01
   2.4000000e+01   3.6074163e-01
   2.5000000e+01   3.7068457e-01
   2.6000000e+01   3.7876184e-01
   2.7000000e+01   3.8512403e-01
   2.8000000e+01   3.9020886e-01
   2.9000000e+01   3.9411442e-01
   3.0000000e+01   3.9689012e-01
   3.1000000e+01   3.9878323e-01
   3.2000000e+01   3.9981239e-01
   3.3000000e+01   3.9994313e-01
   3.4000000e+01   3.9902491e-01
   3.5000000e+01   3.9695372e-01
   3.6000000e+01   3.9340999e-01
   3.7000000e+01   3.8817928e-01
   3.8000000e+01   3.8152772e-01
   3.9000000e+01   3.7328299e-01
   4.0000000e+01   3.6342735e-01
   4.1000000e+01   3.5230643e-01
   4.2000000e+01   3.4019445e-01
   4.3000000e+01   3.2734463e-01
   4.4000000e+01   3.1409983e-01
   4.5000000e+01   3.0063156e-01
   4.6000000e+01   2.8708763e-01
   4.7000000e+01   2.7377204e-01
   4.8000000e+01   2.6071513e-01
   4.9000000e+01   2.4794663e-01
   5.0000000e+01   2.3549857e-01
   5.1000000e+01   2.2328926e-01
   5.2000000e+01   2.1131351e-01
   5.3000000e+01   1.9963647e-01
   5.4000000e+01   1.8821216e-01
   5.5000000e+01   1.7710809e-01
   5.6000000e+01   1.6637113e-01
   5.7000000e+01   1.5598195e-01
   5.8000000e+01   1.4596718e-01
   5.9000000e+01   1.3633478e-01
   6.0000000e+01   1.2710672e-01
   6.1000000e+01   1.1828272e-01
   6.2000000e+01   1.0985342e-01
   6.3000000e+01   1.0179078e-01
   6.4000000e+01   9.4095045e-02
   6.5000000e+01   8.6797311e-02
   6.6000000e+01   7.9789692e-02
   6.7000000e+01   7.3273635e-02
   6.8000000e+01   6.6824807e-02
   6.9000000e+01   6.0791909e-02
   7.0000000e+01   5.5382907e-02
   7.1000000e+01   5.0432624e-02
   7.2000000e+01   4.5921600e-02
   7.3000000e+01   4.1793259e-02
   7.4000000e+01   3.7861584e-02
   7.5000000e+01   3.4066364e-02
   7.6000000e+01   3.0837406e-02
   7.7000000e+01   2.7907270e-02
   7.8000000e+01   2.5138608e-02
   7.9000000e+01   2.2657714e-02
   8.0000000e+01   2.0369606e-02
   8.1000000e+01   1.8208845e-02
   8.2000000e+01   1.6136343e-02
   8.3000000e+01   1.4193017e-02
   8.4000000e+01   1.2293871e-02
   8.5000000e+01   1.0312076e-02
   8.6000000e+01   8.3317836e-03
   8.7000000e+01   6.7100437e-03
   8.8000000e+01   5.6155162e-03
   8.9000000e+01   4.8533786e-03
   9.0000000e+01   4.5585815e-03
   9.1000000e+01   4.5636247e-03
   9.2000000e+01   4.8585535e-03
   9.3000000e+01   5.3749835e-03
   9.4000000e+01   6.0822275e-03
   9.5000000e+01   6.6347566e-03
   9.6000000e+01   7.1738455e-03
   9.7000000e+01   8.1387877e-03
   9.8000000e+01   9.2082914e-03
   9.9000000e+01   1.0242056e-02
   1.0000000e+02   1.1196201e-02
   1.0100000e+02   1.2033170e-02
   1.0200000e+02   1.2718946e-02
   1.0300000e+02   1.3242818e-02
   1.0400000e+02   1.3602363e-02
   1.0500000e+02   1.3790742e-02
   1.0600000e+02   1.3813403e-02
   1.0700000e+02   1.3690694e-02
   1.0800000e+02   1.3440926e-02
   1.0900000e+02   1.3084603e-02
   1.1000000e+02   1.2645539e-02
   1.1100000e+02   1.2149647e-02
   1.1200000e+02   1.1623729e-02
   1.1300000e+02   1.1091302e-02
   1.1400000e+02   1.0573256e-02
   1.1500000e+02   1.0103868e-02
   1.1600000e+02   9.6954777e-03
   1.1700000e+02   9.3610323e-03
   1.1800000e+02   9.1121730e-03
   1.1900000e+02   8.9522490e-03
   1.2000000e+02   8.8824633e-03
   1.2100000e+02   8.8958163e-03
   1.2200000e+02   8.9833321e-03
   1.2300000e+02   9.1301458e-03
   1.2400000e+02   9.3172778e-03
   1.2500000e+02   9.5237163e-03
   1.2600000e+02   9.7296685e-03
   1.2700000e+02   9.9127487e-03
   1.2800000e+02   1.0051759e-02
   1.2900000e+02   1.0121682e-02
   1.3000000e+02   1.0119971e-02
   1.3100000e+02   1.0031562e-02
   1.3200000e+02   9.8516544e-03
   1.3300000e+02   9.5770781e-03
   1.3400000e+02   9.2113694e-03
   1.3500000e+02   8.7638399e-03
   1.3600000e+02   8.2480179e-03
   1.3700000e+02   7.6747455e-03
   1.3800000e+02   7.0606421e-03
   1.3900000e+02   6.4266070e-03
   1.4000000e+02   5.7912272e-03
   1.4100000e+02   5.1714926e-03
   1.4200000e+02   4.5849247e-03
   1.4300000e+02   4.0466000e-03
   1.4400000e+02   3.5687360e-03
   1.4500000e+02   3.1603017e-03
   1.4600000e+02   2.8275727e-03
   1.4700000e+02   2.5736438e-03
   1.4800000e+02   2.3984803e-03
   1.4900000e+02   2.2988816e-03
   1.5000000e+02   2.2688034e-03
   1.5100000e+02   2.2990568e-03
   1.5200000e+02   2.3793842e-03
   1.5300000e+02   2.4974743e-03
   1.5400000e+02   2.6417726e-03
   1.5500000e+02   2.7992760e-03
   1.5600000e+02   2.9565858e-03
   1.5700000e+02   3.1031913e-03
   1.5800000e+02   3.2284927e-03
   1.5900000e+02   3.3237838e-03
   1.6000000e+02   3.3824289e-03
   1.6100000e+02   3.3988523e-03
   1.6200000e+02   3.3701917e-03
   1.6300000e+02   3.2959078e-03
   1.6400000e+02   3.1771205e-03
   1.6500000e+02   3.0169250e-03
   1.6600000e+02   2.8203225e-03
   1.6700000e+02   2.5937721e-03
   1.6800000e+02   2.3451183e-03
   1.6900000e+02   2.0829773e-03
   1.7000000e+02   1.8165298e-03
   1.7100000e+02   1.5549123e-03
   1.7200000e+02   1.3074278e-03
   1.7300000e+02   1.0828322e-03
   1.7400000e+02   8.8872935e-04
   1.7500000e+02   7.3157305e-04
   1.7600000e+02   6.1626452e-04
   1.7700000e+02   5.4590779e-04
   1.7800000e+02   5.2156091e-04
   1.7900000e+02   5.4225196e-04
   1.8000000e+02   6.0514487e-04
   1.8100000e+02   7.0561281e-04
   1.8200000e+02   8.3735474e-04
   1.8300000e+02   9.9289519e-04
   1.8400000e+02   1.1638552e-03
   1.8500000e+02   1.3413520e-03
   1.8600000e+02   1.5165133e-03
   1.8700000e+02   1.6807170e-03
   1.8800000e+02   1.8261037e-03
   1.8900000e+02   1.9459134e-03
   1.9000000e+02   2.0347507e-03
   1.9100000e+02   2.0887581e-03
   1.9200000e+02   2.1058314e-03
   1.9300000e+02   2.0855352e-03
   1.9400000e+02   2.0290872e-03
   1.9500000e+02   1.9392733e-03
   1.9600000e+02   1.8202545e-03
   1.9700000e+02   1.6773360e-03
   1.9800000e+02   1.5166992e-03
   1.9900000e+02   1.3451127e-03
   2.0000000e+02   1.1696248e-03
   2.0100000e+02   9.9725959e-04
   2.0200000e+02   8.3473409e-04
   2.0300000e+02   6.8818083e-04
   2.0400000e+02   5.6290857e-04
   2.0500000e+02   4.6320347e-04
   2.0600000e+02   3.9217142e-04
   2.0700000e+02   3.5162789e-04
   2.0800000e+02   3.4204151e-04
   2.0900000e+02   3.6253169e-04
   2.1000000e+02   4.1092203e-04
   2.1100000e+02   4.8384732e-04
   2.1200000e+02   5.7691074e-04
   2.1300000e+02   6.8488652e-04
   2.1400000e+02   8.0195901e-04
   2.1500000e+02   9.2199015e-04
   2.1600000e+02   1.0388014e-03
   2.1700000e+02   1.1464585e-03
   2.1800000e+02   1.2395454e-03
   2.1900000e+02   1.3134120e-03
   2.2000000e+02   1.3643870e-03
   2.2100000e+02   1.3899379e-03
   2.2200000e+02   1.3887769e-03
   2.2300000e+02   1.3609029e-03
   2.2400000e+02   1.3075796e-03
   2.2500000e+02   1.2312493e-03
   2.2600000e+02   1.1353918e-03
   2.2700000e+02   1.0243323e-03
   2.2800000e+02   9.0301183e-04
   2.2900000e+02   7.7673501e-04
   2.3000000e+02   6.5090582e-04
   2.3100000e+02   5.3076764e-04
   2.3200000e+02   4.2116017e-04
   2.3300000e+02   3.2630352e-04
   2.3400000e+02   2.4962387e-04
   2.3500000e+02   1.9362134e-04
   2.3600000e+02   1.5978735e-04
   2.3700000e+02   1.4857332e-04
   2.3800000e+02   1.5940823e-04
   2.3900000e+02   1.9076206e-04
   2.4000000e+02   2.4024880e-04
   2.4100000e+02   3.0476289e-04
   2.4200000e+02   3.8064221e-04
   2.4300000e+02   4.6384562e-04
   2.4400000e+02   5.5014166e-04
   2.4500000e+02   6.3529671e-04
   2.4600000e+02   7.1525632e-04
   2.4700000e+02   7.8631275e-04
   2.4800000e+02   8.4525243e-04
   2.4900000e+02   8.8947855e-04
   2.5000000e+02   9.1710483e-04
   2.5100000e+02   9.2701748e-04
   2.5200000e+02   9.1890378e-04
   2.5300000e+02   8.9324662e-04
   2.5400000e+02   8.5128608e-04
   2.5500000e+02   7.9494955e-04
   2.5600000e+02   7.2675403e-04
   2.5700000e+02   6.4968492e-04
   2.5800000e+02   5.6705571e-04
   2.5900000e+02   4.8235624e-04
   2.6000000e+02   3.9909501e-04
   2.6100000e+02   3.2064326e-04
   2.6200000e+02   2.5008792e-04
   2.6300000e+02   1.9009836e-04
   2.6400000e+02   1.4281586e-04
   2.6500000e+02   1.0976842e-04
   2.6600000e+02   9.1814040e-05
   2.6700000e+02   8.9118424e-05
   2.6800000e+02   1.0116346e-04
   2.6900000e+02   1.2678655e-04
   2.7000000e+02   1.6424896e-04
   2.7100000e+02   2.1132938e-04
   2.7200000e+02   2.6543746e-04
   2.7300000e+02   3.2374072e-04
   2.7400000e+02   3.8330018e-04
   2.7500000e+02   4.4120420e-04
   2.7600000e+02   4.9469964e-04
   2.7700000e+02   5.4131063e-04
   2.7800000e+02   5.7894109e-04
   2.7900000e+02   6.0595681e-04
   2.8000000e+02   6.2124417e-04
   2.8100000e+02   6.2424362e-04
   2.8200000e+02   6.1495745e-04
   2.8300000e+02   5.9393289e-04
   2.8400000e+02   5.6222091e-04
   2.8500000e+02   5.2131524e-04
   2.8600000e+02   4.7307375e-04
   2.8700000e+02   4.1962651e-04
   2.8800000e+02   3.6327512e-04
   2.8900000e+02   3.0638766e-04
   2.9000000e+02   2.5129401e-04
   2.9100000e+02   2.0018574e-04
   2.9200000e+02   1.5502484e-04
   2.9300000e+02   1.1746486e-04
   2.9400000e+02   8.8787231e-05
   2.9500000e+02   6.9855210e-05
   2.9600000e+02   6.1086863e-05
   2.9700000e+02   6.2447825e-05
   2.9800000e+02   7.3463679e-05
   2.9900000e+02   9.3251028e-05
   3.0000000e+02   1.2056558e-04
   3.0100000e+02   1.5386460e-04
   3.0200000e+02   1.9138139e-04
   3.0300000e+02   2.3120767e-04
   3.0400000e+02   2.7138045e-04
   3.0500000e+02   3.0996953e-04
   3.0600000e+02   3.4516178e-04
   3.0700000e+02   3.7533853e-04
   3.0800000e+02   3.9914271e-04
   3.0900000e+02   4.1553304e-04
   3.1000000e+02   4.2382302e-04
   3.1100000e+02   4.2370341e-04
   3.1200000e+02   4.1524728e-04
   3.1300000e+02   3.9889805e-04
   3.1400000e+02   3.7544117e-04
   3.1500000e+02   3.4596112e-04
   3.1600000e+02   3.1178613e-04
   3.1700000e+02   2.7442316e-04
   3.1800000e+02   2.3548648e-04
   3.1900000e+02   1.9662311e-04
   3.2000000e+02   1.5943855e-04
   3.2100000e+02   1.2542641e-04
   3.2200000e+02   9.5904353e-05
   3.2300000e+02   7.1959894e-05
   3.2400000e+02   5.4407651e-05
   3.2500000e+02   4.3759881e-05
   3.2600000e+02   4.0211237e-05
   3.2700000e+02   4.3638056e-05
   3.2800000e+02   5.3611810e-05
   3.2900000e+02   6.9425757e-05
   3.3000000e+02   9.0133231e-05
   3.3100000e+02   1.1459558e-04
   3.3200000e+02   1.4153738e-04
   3.3300000e+02   1.6960621e-04
   3.3400000e+02   1.9743438e-04
   3.3500000e+02   2.2369968e-04
   3.3600000e+02   2.4718264e-04
   3.3700000e+02   2.6681774e-04
   3.3800000e+02   2.8173661e-04
   3.3900000e+02   2.9130146e-04
   3.4000000e+02   2.9512753e-04
   3.4100000e+02   2.9309388e-04
   3.4200000e+02   2.8534223e-04
   3.4300000e+02   2.7226443e-04
   3.4400000e+02   2.5447905e-04
   3.4500000e+02   2.3279870e-04
   3.4600000e+02   2.0818948e-04
   3.4700000e+02   1.8172471e-04
   3.4800000e+02   1.5453497e-04
   3.4900000e+02   1.2775678e-04
   3.5000000e+02   1.0248230e-04
   3.5100000e+02   7.9712028e-05
   3.5200000e+02   6.0312757e-05
   3.5300000e+02   4.4982366e-05
   3.5400000e+02   3.4222917e-05
   3.5500000e+02   2.8323049e-05
   3.5600000e+02   2.7350231e-05
   3.5700000e+02   3.1153016e-05
   3.5800000e+02   3.9372939e-05
   3.5900000e+02   5.1465338e-05
   3.6000000e+02   6.6727947e-05
   3.6100000e+02   8.4335816e-05
   3.6200000e+02   1.0338085e-04
   3.6300000e+02   1.2291411e-04
   3.6400000e+02   1.4198888e-04
   3.6500000e+02   1.5970268e-04
   3.6600000e+02   1.7523616e-04
   3.6700000e+02   1.8788750e-04
   3.6800000e+02   1.9710065e-04
   3.6900000e+02   2.0248639e-04
   3.7000000e+02   2.0383557e-04
   3.7100000e+02   2.0112388e-04
   3.7200000e+02   1.9450840e-04
   3.7300000e+02   1.8431617e-04
   3.7400000e+02   1.7102544e-04
   3.7500000e+02   1.5524078e-04
   3.7600000e+02   1.3766312e-04
   3.7700000e+02   1.1905635e-04
   3.7800000e+02   1.0021186e-04
   3.7900000e+02   8.1912872e-05
   3.8000000e+02   6.4899919e-05
   3.8100000e+02   4.9839113e-05
   3.8200000e+02   3.7294495e-05
   3.8300000e+02   2.7705566e-05
   3.8400000e+02   2.1370902e-05
   3.8500000e+02   1.8438382e-05
   3.8600000e+02   1.8902337e-05
   3.8700000e+02   2.2607548e-05
   3.8800000e+02   2.9259761e-05
   3.8900000e+02   3.8442095e-05
   3.9000000e+02   4.9636470e-05
   3.9100000e+02   6.2248991e-05
   3.9200000e+02   7.5638071e-05
   3.9300000e+02   8.9143983e-05
   3.9400000e+02   1.0211850e-04
   3.9500000e+02   1.1395330e-04
   3.9600000e+02   1.2410595e-04
   3.9700000e+02   1.3212231e-04
   3.9800000e+02   1.3765450e-04
   3.9900000e+02   1.4047375e-04
   4.0000000e+02   1.4047761e-04
   4.0100000e+02   1.3769146e-04
   4.0200000e+02   1.3226425e-04
   4.0300000e+02   1.2445891e-04
   4.0400000e+02   1.1463793e-04
   4.0500000e+02   1.0324483e-04
   4.0600000e+02   9.0782606e-05
   4.0700000e+02   7.7789897e-05
   4.0800000e+02   6.4816289e-05
   4.0900000e+02   5.2397660e-05
   4.1000000e+02   4.1032762e-05
   4.1100000e+02   3.1162004e-05
   4.1200000e+02   2.3149348e-05
   4.1300000e+02   1.7268036e-05
   4.1400000e+02   1.3690679e-05
   4.1500000e+02   1.2484053e-05
   4.1600000e+02   1.3608710e-05
   4.1700000e+02   1.6923307e-05
   4.1800000e+02   2.2193335e-05
   4.1900000e+02   2.9103771e-05
   4.2000000e+02   3.7274985e-05
   4.2100000e+02   4.6281110e-05
   4.2200000e+02   5.5670028e-05
   4.2300000e+02   6.4984019e-05
   4.2400000e+02   7.3780160e-05
   4.2500000e+02   8.1649577e-05
   4.2600000e+02   8.8234718e-05
   4.2700000e+02   9.3243938e-05
   4.2800000e+02   9.6462819e-05
   4.2900000e+02   9.7761790e-05
   4.3000000e+02   9.7099810e-05
   4.3100000e+02   9.4524051e-05
   4.3200000e+02   9.0165671e-05
   4.3300000e+02   8.4231979e-05
   4.3400000e+02   7.6995415e-05
   4.3500000e+02   6.8779907e-05
   4.3600000e+02   5.9945279e-05
   4.3700000e+02   5.0870441e-05
   4.3800000e+02   4.1936136e-05
   4.3900000e+02   3.3508021e-05
   4.4000000e+02   2.5920825e-05
   4.4100000e+02   1.9464253e-05
   4.4200000e+02   1.4371224e-05
   4.4300000e+02   1.0808918e-05
   4.4400000e+02   8.8729405e-06
   4.4500000e+02   8.5848110e-06
   4.4600000e+02   9.8927921e-06
   4.4700000e+02   1.2675949e-05
   4.4800000e+02   1.6751182e-05
   4.4900000e+02   2.1882842e-05
   4.5000000e+02   2.7794450e-05
   4.5100000e+02   3.4181937e-05
   4.5200000e+02   4.0727796e-05
   4.5300000e+02   4.7115477e-05
   4.5400000e+02   5.3043398e-05
   4.5500000e+02   5.8237947e-05
   4.5600000e+02   6.2464931e-05
   4.5700000e+02   6.5538997e-05
   4.5800000e+02   6.7330657e-05
   4.5900000e+02   6.7770669e-05
   4.6000000e+02   6.6851637e-05
   4.6100000e+02   6.4626833e-05
   4.6200000e+02   6.1206358e-05
   4.6300000e+02   5.6750879e-05
   4.6400000e+02   5.1463276e-05
   4.6500000e+02   4.5578624e-05
   4.6600000e+02   3.9352992e-05
   4.6700000e+02   3.3051582e-05
   4.6800000e+02   2.6936757e-05
   4.6900000e+02   2.1256480e-05
   4.7000000e+02   1.6233676e-05
   4.7100000e+02   1.2056957e-05
   4.7200000e+02   8.8730979e-06
   4.7300000e+02   6.7815397e-06
   4.7400000e+02   5.8311311e-06
   4.7500000e+02   6.0191840e-06
   4.7600000e+02   7.2928376e-06
   4.7700000e+02   9.5526115e-06
   4.7800000e+02   1.2657939e-05
   4.7900000e+02   1.6434385e-05
   4.8000000e+02   2.0682195e-05
   4.8100000e+02   2.5185757e-05
   4.8200000e+02   2.9723534e-05
   4.8300000e+02   3.4078030e-05
   4.8400000e+02   3.8045326e-05
   4.8500000e+02   4.1443791e-05
   4.8600000e+02   4.4121591e-05
   4.8700000e+02   4.5962701e-05
   4.8800000e+02   4.6891176e-05
   4.8900000e+02   4.6873555e-05
   4.9000000e+02   4.5919307e-05
   4.9100000e+02   4.4079378e-05
   4.9200000e+02   4.1442923e-05
   4.9300000e+02   3.8132428e-05
   4.9400000e+02   3.4297471e-05
   4.9500000e+02   3.0107430e-05
   4.9600000e+02   2.5743494e-05
   4.9700000e+02   2.1390341e-05
   4.9800000e+02   1.7227860e-05
   4.9900000e+02   1.3423291e-05
   5.0000000e+02   1.0124114e-05
   5.0100000e+02   7.4519871e-06
   5.0200000e+02   5.4979747e-06
   5.0300000e+02   4.3192502e-06
   5.0400000e+02   3.9373804e-06
   5.0500000e+02   4.3382301e-06
   5.0600000e+02   5.4734514e-06
   5.0700000e+02   7.2634541e-06
   5.0800000e+02   9.6016886e-06
   5.0900000e+02   1.2360020e-05
   5.1000000e+02   1.5394928e-05
   5.1100000e+02   1.8554242e-05
   5.1200000e+02   2.1684088e-05
   5.1300000e+02   2.4635755e-05
   5.1400000e+02   2.7272154e-05
   5.1500000e+02   2.9473617e-05
   5.1600000e+02   3.1142772e-05
   5.1700000e+02   3.2208324e-05
   5.1800000e+02   3.2627579e-05
   5.1900000e+02   3.2387647e-05
   5.2000000e+02   3.1505290e-05
   5.2100000e+02   3.0025464e-05
   5.2200000e+02   2.8018641e-05
   5.2300000e+02   2.5577071e-05
   5.2400000e+02   2.2810167e-05
   5.2500000e+02   1.9839234e-05
   5.2600000e+02   1.6791811e-05
   5.2700000e+02   1.3795861e-05
   5.2800000e+02   1.0974086e-05
   5.2900000e+02   8.4386163e-06
   5.3000000e+02   6.2862895e-06
   5.3100000e+02   4.5947263e-06
   5.3200000e+02   3.4193502e-06
   5.3300000e+02   2.7914640e-06
   5.3400000e+02   2.7174421e-06
   5.3500000e+02   3.1790474e-06
   5.3600000e+02   4.1348321e-06
   5.3700000e+02   5.5225344e-06
   5.3800000e+02   7.2623395e-06
   5.3900000e+02   9.2608417e-06
   5.4000000e+02   1.1415513e-05
   5.4100000e+02   1.3619469e-05
   5.4200000e+02   1.5766313e-05
   5.4300000e+02   1.7754841e-05
   5.4400000e+02   1.9493403e-05
   5.4500000e+02   2.0903740e-05
   5.4600000e+02   2.1924125e-05
   5.4700000e+02   2.2511703e-05
   5.4800000e+02   2.2643934e-05
   5.4900000e+02   2.2319103e-05
   5.5000000e+02   2.1555890e-05
   5.5100000e+02   2.0392049e-05
   5.5200000e+02   1.8882270e-05
   5.5300000e+02   1.7095348e-05
   5.5400000e+02   1.5110783e-05
   5.5500000e+02   1.3015003e-05
   5.5600000e+02   1.0897356e-05
   5.5700000e+02   8.8460788e-06
   5.5800000e+02   6.9444102e-06
   5.5900000e+02   5.2670180e-06
   5.6000000e+02   3.8768939e-06
   5.6100000e+02   2.8228419e-06
   5.6200000e+02   2.1376545e-06
   5.6300000e+02   1.8370455e-06
   5.6400000e+02   1.9193636e-06
   5.6500000e+02   2.3660851e-06
   5.6600000e+02   3.1430414e-06
   5.6700000e+02   4.2023117e-06
   5.6800000e+02   5.4846793e-06
   5.6900000e+02   6.9225301e-06
   5.7000000e+02   8.4430532e-06
   5.7100000e+02   9.9715946e-06
   5.7200000e+02   1.1435012e-05
   5.7300000e+02   1.2764883e-05
   5.7400000e+02   1.3900421e-05
   5.7500000e+02   1.4790993e-05
   5.7600000e+02   1.5398112e-05
   5.7700000e+02   1.5696855e-05
   5.7800000e+02   1.5676640e-05
   5.7900000e+02   1.5341346e-05
   5.8000000e+02   1.4708794e-05
   5.8100000e+02   1.3809616e-05
   5.8200000e+02   1.2685591e-05
   5.8300000e+02   1.1387515e-05
   5.8400000e+02   9.9727375e-06
   5.8500000e+02   8.5024519e-06
   5.8600000e+02   7.0388911e-06
   5.8700000e+02   5.6425397e-06
   5.8800000e+02   4.3694928e-06
   5.8900000e+02   3.2690727e-06
   5.9000000e+02   2.3818036e-06
   5.9100000e+02   1.7378261e-06
   5.9200000e+02   1.3558098e-06
   5.9300000e+02   1.2424016e-06
   5.9400000e+02   1.3922204e-06
   5.9500000e+02   1.7883861e-06
   5.9600000e+02   2.4035452e-06
   5.9700000e+02   3.2013366e-06
   5.9800000e+02   4.1382223e-06
   5.9900000e+02   5.1655909e-06
   6.0000000e+02   6.2320370e-06
   6.0100000e+02   7.2857081e-06
   6.0200000e+02   8.2766154e-06
   6.0300000e+02   9.1588062e-06
   6.0400000e+02   9.8923044e-06
   6.0500000e+02   1.0444739e-05
   6.0600000e+02   1.0792596e-05
   6.0700000e+02   1.0922047e-05
   6.0800000e+02   1.0829329e-05
   6.0900000e+02   1.0520666e-05
   6.1000000e+02   1.0011753e-05
   6.1100000e+02   9.3268288e-06
   6.1200000e+02   8.4973943e-06
   6.1300000e+02   7.5606393e-06
   6.1400000e+02   6.5576537e-06
   6.1500000e+02   5.5315106e-06
   6.1600000e+02   4.5253065e-06
   6.1700000e+02   3.5802482e-06
   6.1800000e+02   2.7338699e-06
   6.1900000e+02   2.0184559e-06
   6.2000000e+02   1.4597352e-06
   6.2100000e+02   1.0758972e-06
   6.2200000e+02   8.7696717e-07


==> plotdata/alg5_graphs.dat <==
   6.2200000e+02
   3.8200000e+02
   3.0400000e+02
   5.0700000e+02
   4.1200000e+02
   3.7100000e+02
   9.4600000e+02
   4.0300000e+02
   3.2800000e+02
   3.9200000e+02
   3.1700000e+02
   3.7400000e+02
   4.5700000e+02
   5.2900000e+02
   5.4400000e+02
   5.4300000e+02
   3.0100000e+02
   3.8200000e+02
   3.0500000e+02
   4.8000000e+02
   3.3600000e+02
   7.3800000e+02
   7.3500000e+02
   4.9100000e+02
   5.3400000e+02
   6.1400000e+02
   9.3300000e+02
   3.1600000e+02
   3.3600000e+02
   9.3500000e+02
   3.6700000e+02
   3.5700000e+02
   8.6200000e+02
   3.0400000e+02
   5.9500000e+02
   5.3400000e+02
   3.2000000e+02
   4.1300000e+02
   5.2900000e+02
   3.6600000e+02
   3.1700000e+02
   6.1800000e+02
   3.2900000e+02
   3.1500000e+02
   3.5700000e+02
   6.7000000e+02
   4.3300000e+02
   4.3900000e+02
   6.6000000e+02
   2.9600000e+02
   4.3500000e+02
   3.1200000e+02
   6.2600000e+02
   4.6700000e+02
   3.3200000e+02
   3.0900000e+02
   4.6100000e+02
   3.8700000e+02
   3.2400000e+02
   3.1300000e+02
   3.9800000e+02
   3.5000000e+02
   5.8700000e+02
   3.0800000e+02
   3.3500000e+02
   3.3600000e+02
   5.8500000e+02
   3.2100000e+02
   7.4100000e+02
   3.0800000e+02
   3.2800000e+02
   3.8200000e+02
   3.1200000e+02
   3.7000000e+02
   4.2200000e+02
   3.5200000e+02
   3.6700000e+02
   4.6900000e+02
   3.2200000e+02
   3.0500000e+02
   4.2200000e+02
   3.3400000e+02
   5.3900000e+02
   3.0100000e+02
   3.6300000e+02
   4.1100000e+02
   4.2700000e+02
   3.1200000e+02
   4.0900000e+02
   3.1400000e+02
   3.8800000e+02
   3.6400000e+02
   4.4300000e+02
   5.9000000e+02
   4.8100000e+02
   3.6400000e+02
   5.0900000e+02
   3.2700000e+02
   3.2200000e+02
   3.4300000e+02


==> plotdata/alg6_convergence.dat <==
   1.0000000e+00   1.6778916e-02
   2.0000000e+00   1.8997709e-02
   3.0000000e+00   3.3518709e-02
   4.0000000e+00   4.8281181e-02
   5.0000000e+00   5.5871060e-02
   6.0000000e+00   5.8830007e-02
   7.0000000e+00   6.2957662e-02
   8.0000000e+00   6.9443228e-02
   9.0000000e+00   7.6080599e-02
   1.0000000e+01   8.1705905e-02
   1.1000000e+01   8.7372974e-02
   1.2000000e+01   9.3305469e-02
   1.3000000e+01   9.8758960e-02
   1.4000000e+01   1.0376683e-01
   1.5000000e+01   1.0872783e-01
   1.6000000e+01   1.1392165e-01
   1.7000000e+01   1.1924263e-01
   1.8000000e+01   1.2484955e-01
   1.9000000e+01   1.3086959e-01
   2.0000000e+01   1.3757841e-01
   2.1000000e+01   1.4518278e-01
   2.2000000e+01   1.5367830e-01
   2.3000000e+01   1.6279001e-01
   2.4000000e+01   1.7231859e-01
   2.5000000e+01   1.8198574e-01
   2.6000000e+01   1.9163704e-01
   2.7000000e+01   2.0119111e-01
   2.8000000e+01   2.1055063e-01
   2.9000000e+01   2.1963354e-01
   3.0000000e+01   2.2821820e-01
   3.1000000e+01   2.3624425e-01
   3.2000000e+01   2.4362391e-01
   3.3000000e+01   2.5044364e-01
   3.4000000e+01   2.5658893e-01
   3.5000000e+01   2.6225533e-01
   3.6000000e+01   2.6720836e-01
   3.7000000e+01   2.7160568e-01
   3.8000000e+01   2.7554204e-01
   3.9000000e+01   2.7897106e-01
   4.0000000e+01   2.8182485e-01
   4.1000000e+01   2.8423793e-01
   4.2000000e+01   2.8620632e-01
   4.3000000e+01   2.8780738e-01
   4.4000000e+01   2.8909769e-01
   4.5000000e+01   2.8999252e-01
   4.6000000e+01   2.9044363e-01
   4.7000000e+01   2.9038679e-01
   4.8000000e+01   2.8970431e-01
   4.9000000e+01   2.8820249e-01
   5.0000000e+01   2.8604044e-01
   5.1000000e+01   2.8308351e-01
   5.2000000e+01   2.7941482e-01
   5.3000000e+01   2.7497506e-01
   5.4000000e+01   2.6981460e-01
   5.5000000e+01   2.6399807e-01
   5.6000000e+01   2.5771156e-01
   5.7000000e+01   2.5107331e-01
   5.8000000e+01   2.4414873e-01
   5.9000000e+01   2.3708979e-01
   6.0000000e+01   2.2988512e-01
   6.1000000e+01   2.2257359e-01
   6.2000000e+01   2.1540667e-01
   6.3000000e+01   2.0834029e-01
   6.4000000e+01   2.0123303e-01
   6.5000000e+01   1.9427081e-01
   6.6000000e+01   1.8735744e-01
   6.7000000e+01   1.8045796e-01
   6.8000000e+01   1.7357331e-01
   6.9000000e+01   1.6671116e-01
   7.0000000e+01   1.5984819e-01
   7.1000000e+01   1.5299017e-01
   7.2000000e+01   1.4615242e-01
   7.3000000e+01   1.3935215e-01
   7.4000000e+01   1.3260859e-01
   7.5000000e+01   1.2595862e-01
   7.6000000e+01   1.1942950e-01
   7.7000000e+01   1.1304548e-01
   7.8000000e+01   1.0683596e-01
   7.9000000e+01   1.0080818e-01
   8.0000000e+01   9.4958915e-02
   8.1000000e+01   8.9257586e-02
   8.2000000e+01   8.3643229e-02
   8.3000000e+01   7.8180490e-02
   8.4000000e+01   7.2945182e-02
   8.5000000e+01   6.7915072e-02
   8.6000000e+01   6.3100592e-02
   8.7000000e+01   5.8508056e-02
   8.8000000e+01   5.4131196e-02
   8.9000000e+01   4.9846874e-02
   9.0000000e+01   4.5881449e-02
   9.1000000e+01   4.2202637e-02
   9.2000000e+01   3.8761352e-02
   9.3000000e+01   3.5654103e-02
   9.4000000e+01   3.2805999e-02
   9.5000000e+01   3.0216663e-02
   9.6000000e+01   2.7838594e-02
   9.7000000e+01   2.5735360e-02
   9.8000000e+01   2.3836729e-02
   9.9000000e+01   2.2155692e-02
   1.0000000e+02   2.0707066e-02
   1.0100000e+02   1.9433448e-02
   1.0200000e+02   1.8279312e-02
   1.0300000e+02   1.7264219e-02
   1.0400000e+02   1.6302366e-02
   1.0500000e+02   1.5442376e-02
   1.0600000e+02   1.4642852e-02
   1.0700000e+02   1.3881393e-02
   1.0800000e+02   1.3144044e-02
   1.0900000e+02   1.2428024e-02
   1.1000000e+02   1.1715446e-02
   1.1100000e+02   1.1006118e-02
   1.1200000e+02   1.0219201e-02
   1.1300000e+02   9.2875152e-03
   1.1400000e+02   8.6265639e-03
   1.1500000e+02   8.1082356e-03
   1.1600000e+02   7.4199837e-03
   1.1700000e+02   7.2403684e-03
   1.1800000e+02   7.2268974e-03
   1.1900000e+02   7.3583117e-03
   1.2000000e+02   7.6450267e-03
   1.2100000e+02   8.0858068e-03
   1.2200000e+02   8.6743502e-03
   1.2300000e+02   9.4003681e-03
   1.2400000e+02   1.0247605e-02
   1.2500000e+02   1.1196697e-02
   1.2600000e+02   1.2229075e-02
   1.2700000e+02   1.3326922e-02
   1.2800000e+02   1.4469373e-02
   1.2900000e+02   1.5631639e-02
   1.3000000e+02   1.6788310e-02
   1.3100000e+02   1.7915013e-02
   1.3200000e+02   1.8990550e-02
   1.3300000e+02   1.9997525e-02
   1.3400000e+02   2.0919952e-02
   1.3500000e+02   2.1741928e-02
   1.3600000e+02   2.2452660e-02
   1.3700000e+02   2.3021518e-02
   1.3800000e+02   2.3490038e-02
   1.3900000e+02   2.3848408e-02
   1.4000000e+02   2.4087663e-02
   1.4100000e+02   2.4211821e-02
   1.4200000e+02   2.4221164e-02
   1.4300000e+02   2.4137641e-02
   1.4400000e+02   2.3961156e-02
   1.4500000e+02   2.3698572e-02
   1.4600000e+02   2.3357412e-02
   1.4700000e+02   2.2945218e-02
   1.4800000e+02   2.2493001e-02
   1.4900000e+02   2.1996980e-02
   1.5000000e+02   2.1471596e-02
   1.5100000e+02   2.0927354e-02
   1.5200000e+02   2.0362074e-02
   1.5300000e+02   1.9808460e-02
   1.5400000e+02   1.9270380e-02
   1.5500000e+02   1.8753491e-02
   1.5600000e+02   1.8265888e-02
   1.5700000e+02   1.7813697e-02
   1.5800000e+02   1.7400048e-02
   1.5900000e+02   1.7027376e-02
   1.6000000e+02   1.6697023e-02
   1.6100000e+02   1.6409121e-02
   1.6200000e+02   1.6161896e-02
   1.6300000e+02   1.5950243e-02
   1.6400000e+02   1.5767210e-02
   1.6500000e+02   1.5604408e-02
   1.6600000e+02   1.5455041e-02
   1.6700000e+02   1.5310705e-02
   1.6800000e+02   1.5164591e-02
   1.6900000e+02   1.5008516e-02
   1.7000000e+02   1.4830303e-02
   1.7100000e+02   1.4618230e-02
   1.7200000e+02   1.4370464e-02
   1.7300000e+02   1.4085299e-02
   1.7400000e+02   1.3759524e-02
   1.7500000e+02   1.3389824e-02
   1.7600000e+02   1.2975095e-02
   1.7700000e+02   1.2516369e-02
   1.7800000e+02   1.2016504e-02
   1.7900000e+02   1.1479984e-02
   1.8000000e+02   1.0913620e-02
   1.8100000e+02   1.0325063e-02
   1.8200000e+02   9.7193607e-03
   1.8300000e+02   9.1001586e-03
   1.8400000e+02   8.4745439e-03
   1.8500000e+02   7.8524410e-03
   1.8600000e+02   7.2415027e-03
   1.8700000e+02   6.6478527e-03
   1.8800000e+02   6.0769593e-03
   1.8900000e+02   5.5345854e-03
   1.9000000e+02   5.0261588e-03
   1.9100000e+02   4.5553849e-03
   1.9200000e+02   4.1271326e-03
   1.9300000e+02   3.7439732e-03
   1.9400000e+02   3.4076124e-03
   1.9500000e+02   3.1183645e-03
   1.9600000e+02   2.8767118e-03
   1.9700000e+02   2.6810184e-03
   1.9800000e+02   2.5333789e-03
   1.9900000e+02   2.4296583e-03
   2.0000000e+02   2.3656813e-03
   2.0100000e+02   2.3393002e-03
   2.0200000e+02   2.3468453e-03
   2.0300000e+02   2.3838787e-03
   2.0400000e+02   2.4457501e-03
   2.0500000e+02   2.5274946e-03
   2.0600000e+02   2.6242164e-03
   2.0700000e+02   2.7315126e-03
   2.0800000e+02   2.8448755e-03
   2.0900000e+02   2.9603959e-03
   2.1000000e+02   3.0740485e-03
   2.1100000e+02   3.1823662e-03
   2.1200000e+02   3.2819464e-03
   2.1300000e+02   3.3698047e-03
   2.1400000e+02   3.4432167e-03
   2.1500000e+02   3.5000448e-03
   2.1600000e+02   3.5387504e-03
   2.1700000e+02   3.5582550e-03
   2.1800000e+02   3.5578898e-03
   2.1900000e+02   3.5375378e-03
   2.2000000e+02   3.4972078e-03
   2.2100000e+02   3.4373185e-03
   2.2200000e+02   3.3590295e-03
   2.2300000e+02   3.2639687e-03
   2.2400000e+02   3.1540250e-03
   2.2500000e+02   3.0314167e-03
   2.2600000e+02   2.8987743e-03
   2.2700000e+02   2.7578406e-03
   2.2800000e+02   2.6150674e-03
   2.2900000e+02   2.4724394e-03
   2.3000000e+02   2.3325004e-03
   2.3100000e+02   2.2015462e-03
   2.3200000e+02   2.0816418e-03
   2.3300000e+02   1.9760249e-03
   2.3400000e+02   1.8876595e-03
   2.3500000e+02   1.8189337e-03
   2.3600000e+02   1.7722480e-03
   2.3700000e+02   1.7491253e-03
   2.3800000e+02   1.7503642e-03
   2.3900000e+02   1.7760554e-03
   2.4000000e+02   1.8255763e-03
   2.4100000e+02   1.8975710e-03
   2.4200000e+02   1.9898871e-03
   2.4300000e+02   2.0995921e-03
   2.4400000e+02   2.2231369e-03
   2.4500000e+02   2.3578300e-03
   2.4600000e+02   2.4992015e-03
   2.4700000e+02   2.6429959e-03
   2.4800000e+02   2.7849189e-03
   2.4900000e+02   2.9207852e-03
   2.5000000e+02   3.0466275e-03
   2.5100000e+02   3.1587059e-03
   2.5200000e+02   3.2538625e-03
   2.5300000e+02   3.3293570e-03
   2.5400000e+02   3.3828835e-03
   2.5500000e+02   3.4128591e-03
   2.5600000e+02   3.4181986e-03
   2.5700000e+02   3.3984862e-03
   2.5800000e+02   3.3539155e-03
   2.5900000e+02   3.2850081e-03
   2.6000000e+02   3.1937137e-03
   2.6100000e+02   3.0814066e-03
   2.6200000e+02   2.9508221e-03
   2.6300000e+02   2.8044897e-03
   2.6400000e+02   2.6454106e-03
   2.6500000e+02   2.4768351e-03
   2.6600000e+02   2.3021716e-03
   2.6700000e+02   2.1249111e-03
   2.6800000e+02   1.9485494e-03
   2.6900000e+02   1.7765062e-03
   2.7000000e+02   1.6120602e-03
   2.7100000e+02   1.4582746e-03
   2.7200000e+02   1.3179331e-03
   2.7300000e+02   1.1934837e-03
   2.7400000e+02   1.0869836e-03
   2.7500000e+02   1.0000217e-03
   2.7600000e+02   9.3373592e-04
   2.7700000e+02   8.8894742e-04
   2.7800000e+02   8.6563743e-04
   2.7900000e+02   8.6314050e-04
   2.8000000e+02   8.8047770e-04
   2.8100000e+02   9.1630877e-04
   2.8200000e+02   9.6882744e-04
   2.8300000e+02   1.0357089e-03
   2.8400000e+02   1.1141733e-03
   2.8500000e+02   1.2011160e-03
   2.8600000e+02   1.2932478e-03
   2.8700000e+02   1.3872099e-03
   2.8800000e+02   1.4797616e-03
   2.8900000e+02   1.5675546e-03
   2.9000000e+02   1.6473156e-03
   2.9100000e+02   1.7160377e-03
   2.9200000e+02   1.7711023e-03
   2.9300000e+02   1.8103759e-03
   2.9400000e+02   1.8322692e-03
   2.9500000e+02   1.8357644e-03
   2.9600000e+02   1.8204183e-03
   2.9700000e+02   1.7863525e-03
   2.9800000e+02   1.7342381e-03
   2.9900000e+02   1.6652702e-03
   3.0000000e+02   1.5812515e-03
   3.0100000e+02   1.4842275e-03
   3.0200000e+02   1.3765252e-03
   3.0300000e+02   1.2608698e-03
   3.0400000e+02   1.1402923e-03
   3.0500000e+02   1.0179795e-03
   3.0600000e+02   8.9697651e-04
   3.0700000e+02   7.8026421e-04
   3.0800000e+02   6.7121777e-04
   3.0900000e+02   5.7186296e-04
   3.1000000e+02   4.8434198e-04
   3.1100000e+02   4.1045083e-04
   3.1200000e+02   3.5158717e-04
   3.1300000e+02   3.0871958e-04
   3.1400000e+02   2.8236130e-04
   3.1500000e+02   2.7256377e-04
   3.1600000e+02   2.7893496e-04
   3.1700000e+02   3.0067983e-04
   3.1800000e+02   3.3664625e-04
   3.1900000e+02   3.8537258e-04
   3.2000000e+02   4.4514250e-04
   3.2100000e+02   5.1403480e-04
   3.2200000e+02   5.8997369e-04
   3.2300000e+02   6.7078163e-04
   3.2400000e+02   7.5423286e-04
   3.2500000e+02   8.3810711e-04
   3.2600000e+02   9.2024025e-04
   3.2700000e+02   9.9857044e-04
   3.2800000e+02   1.0711658e-03
   3.2900000e+02   1.1363146e-03
   3.3000000e+02   1.1924696e-03
   3.3100000e+02   1.2383330e-03
   3.3200000e+02   1.2728672e-03
   3.3300000e+02   1.2953111e-03
   3.3400000e+02   1.3051929e-03
   3.3500000e+02   1.3023367e-03
   3.3600000e+02   1.2868646e-03
   3.3700000e+02   1.2591944e-03
   3.3800000e+02   1.2200273e-03
   3.3900000e+02   1.1703317e-03
   3.4000000e+02   1.1113210e-03
   3.4100000e+02   1.0444271e-03
   3.4200000e+02   9.7126625e-04
   3.4300000e+02   8.9359953e-04
   3.4400000e+02   8.1329013e-04
   3.4500000e+02   7.3225621e-04
   3.4600000e+02   6.5242258e-04
   3.4700000e+02   5.7567080e-04
   3.4800000e+02   5.0379008e-04
   3.4900000e+02   4.3842957e-04
   3.5000000e+02   3.8105650e-04
   3.5100000e+02   3.3291441e-04
   3.5200000e+02   2.9499207e-04
   3.5300000e+02   2.6799774e-04
   3.5400000e+02   2.5234187e-04
   3.5500000e+02   2.4812844e-04
   3.5600000e+02   2.5515536e-04
   3.5700000e+02   2.7292386e-04
   3.5800000e+02   3.0065632e-04
   3.5900000e+02   3.3732214e-04
   3.6000000e+02   3.8167046e-04
   3.6100000e+02   4.3226873e-04
   3.6200000e+02   4.8754561e-04
   3.6300000e+02   5.4583677e-04
   3.6400000e+02   6.0543233e-04
   3.6500000e+02   6.6462413e-04
   3.6600000e+02   7.2175136e-04
   3.6700000e+02   7.7524354e-04
   3.6800000e+02   8.2365956e-04
   3.6900000e+02   8.6572183e-04
   3.7000000e+02   9.0034480e-04
   3.7100000e+02   9.2665724e-04
   3.7200000e+02   9.4401808e-04
   3.7300000e+02   9.5202592e-04
   3.7400000e+02   9.5052226e-04
   3.7500000e+02   9.3958806e-04
   3.7600000e+02   9.1953516e-04
   3.7700000e+02   8.9089228e-04
   3.7800000e+02   8.5438654e-04
   3.7900000e+02   8.1092082e-04
   3.8000000e+02   7.6154901e-04
   3.8100000e+02   7.0744646e-04
   3.8200000e+02   6.4988060e-04
   3.8300000e+02   5.9017974e-04
   3.8400000e+02   5.2970122e-04
   3.8500000e+02   4.6979975e-04
   3.8600000e+02   4.1179644e-04
   3.8700000e+02   3.5694902e-04
   3.8800000e+02   3.0642386e-04
   3.8900000e+02   2.6127025e-04
   3.9000000e+02   2.2239747e-04
   3.9100000e+02   1.9055508e-04
   3.9200000e+02   1.6631689e-04
   3.9300000e+02   1.5006875e-04
   3.9400000e+02   1.4200070e-04
   3.9500000e+02   1.4210353e-04
   3.9600000e+02   1.5017004e-04
   3.9700000e+02   1.6580100e-04
   3.9800000e+02   1.8841557e-04
   3.9900000e+02   2.1726629e-04
   4.0000000e+02   2.5145814e-04
   4.0100000e+02   2.8997134e-04
   4.0200000e+02   3.3168741e-04
   4.0300000e+02   3.7541767e-04
   4.0400000e+02   4.1993380e-04
   4.0500000e+02   4.6399943e-04
   4.0600000e+02   5.0640165e-04
   4.0700000e+02   5.4598244e-04
   4.0800000e+02   5.8166818e-04
   4.0900000e+02   6.1249716e-04
   4.1000000e+02   6.3764385e-04
   4.1100000e+02   6.5643949e-04
   4.1200000e+02   6.6838842e-04
   4.1300000e+02   6.7317927e-04
   4.1400000e+02   6.7069236e-04
   4.1500000e+02   6.6100060e-04
   4.1600000e+02   6.4436448e-04
   4.1700000e+02   6.2122426e-04
   4.1800000e+02   5.9218595e-04
   4.1900000e+02   5.5800320e-04
   4.2000000e+02   5.1955550e-04
   4.2100000e+02   4.7782320e-04
   4.2200000e+02   4.3386026e-04
   4.2300000e+02   3.8876535e-04
   4.2400000e+02   3.4365220e-04
   4.2500000e+02   2.9962004e-04
   4.2600000e+02   2.5772491e-04
   4.2700000e+02   2.1895262e-04
   4.2800000e+02   1.8419396e-04
   4.2900000e+02   1.5422297e-04
   4.3000000e+02   1.2967864e-04
   4.3100000e+02   1.1105047e-04
   4.3200000e+02   9.8668272e-05
   4.3300000e+02   9.2696303e-05
   4.3400000e+02   9.3131806e-05
   4.3500000e+02   9.9807963e-05
   4.3600000e+02   1.1240093e-04
   4.3700000e+02   1.3044087e-04
   4.3800000e+02   1.5332646e-04
   4.3900000e+02   1.8034247e-04
   4.4000000e+02   2.1067997e-04
   4.4100000e+02   2.4345843e-04
   4.4200000e+02   2.7774935e-04
   4.4300000e+02   3.1260052e-04
   4.4400000e+02   3.4706039e-04
   4.4500000e+02   3.8020220e-04
   4.4600000e+02   4.1114688e-04
   4.4700000e+02   4.3908440e-04
   4.4800000e+02   4.6329308e-04
   4.4900000e+02   4.8315635e-04
   4.5000000e+02   4.9817661e-04
   4.5100000e+02   5.0798596e-04
   4.5200000e+02   5.1235353e-04
   4.5300000e+02   5.1118935e-04
   4.5400000e+02   5.0454459e-04
   4.5500000e+02   4.9260841e-04
   4.5600000e+02   4.7570133e-04
   4.5700000e+02   4.5426548e-04
   4.5800000e+02   4.2885193e-04
   4.5900000e+02   4.0010546e-04
   4.6000000e+02   3.6874718e-04
   4.6100000e+02   3.3555540e-04
   4.6200000e+02   3.0134530e-04
   4.6300000e+02   2.6694790e-04
   4.6400000e+02   2.3318881e-04
   4.6500000e+02   2.0086740e-04
   4.6600000e+02   1.7073671e-04
   4.6700000e+02   1.4348492e-04
   4.6800000e+02   1.1971850e-04
   4.6900000e+02   9.9947734e-05
   4.7000000e+02   8.4574735e-05
   4.7100000e+02   7.3884460e-05
   4.7200000e+02   6.8038795e-05
   4.7300000e+02   6.7073876e-05
   4.7400000e+02   7.0900699e-05
   4.7500000e+02   7.9308954e-05
   4.7600000e+02   9.1973975e-05
   4.7700000e+02   1.0846657e-04
   4.7800000e+02   1.2826543e-04
   4.7900000e+02   1.5077183e-04
   4.8000000e+02   1.7532611e-04
   4.8100000e+02   2.0122554e-04
   4.8200000e+02   2.2774304e-04
   4.8300000e+02   2.5414631e-04
   4.8400000e+02   2.7971679e-04
   4.8500000e+02   3.0376795e-04
   4.8600000e+02   3.2566254e-04
   4.8700000e+02   3.4482823e-04
   4.8800000e+02   3.6077132e-04
   4.8900000e+02   3.7308825e-04
   4.9000000e+02   3.8147448e-04
   4.9100000e+02   3.8573075e-04
   4.9200000e+02   3.8576659e-04
   4.9300000e+02   3.8160092e-04
   4.9400000e+02   3.7335951e-04
   4.9500000e+02   3.6127036e-04
   4.9600000e+02   3.4565612e-04
   4.9700000e+02   3.2692438e-04
   4.9800000e+02   3.0555594e-04
   4.9900000e+02   2.8209145e-04
   5.0000000e+02   2.5711671e-04
   5.0100000e+02   2.3124719e-04
   5.0200000e+02   2.0511193e-04
   5.0300000e+02   1.7933750e-04
   5.0400000e+02   1.5453223e-04
   5.0500000e+02   1.3127113e-04
   5.0600000e+02   1.1008194e-04
   5.0700000e+02   9.1432545e-05
   5.0800000e+02   7.5720126e-05
   5.0900000e+02   6.3262197e-05
   5.1000000e+02   5.4289805e-05
   5.1100000e+02   4.8942964e-05
   5.1200000e+02   4.7268445e-05
   5.1300000e+02   4.9219914e-05
   5.1400000e+02   5.4660405e-05
   5.1500000e+02   6.3367011e-05
   5.1600000e+02   7.5037684e-05
   5.1700000e+02   8.9299907e-05
   5.1800000e+02   1.0572104e-04
   5.1900000e+02   1.2382001e-04
   5.2000000e+02   1.4308015e-04
   5.2100000e+02   1.6296265e-04
   5.2200000e+02   1.8292053e-04
   5.2300000e+02   2.0241257e-04
   5.2400000e+02   2.2091697e-04
   5.2500000e+02   2.3794427e-04
   5.2600000e+02   2.5304946e-04
   5.2700000e+02   2.6584261e-04
   5.2800000e+02   2.7599817e-04
   5.2900000e+02   2.8326235e-04
   5.3000000e+02   2.8745870e-04
   5.3100000e+02   2.8849158e-04
   5.3200000e+02   2.8634755e-04
   5.3300000e+02   2.8109462e-04
   5.3400000e+02   2.7287947e-04
   5.3500000e+02   2.6192260e-04
   5.3600000e+02   2.4851176e-04
   5.3700000e+02   2.3299365e-04
   5.3800000e+02   2.1576421e-04
   5.3900000e+02   1.9725791e-04
   5.4000000e+02   1.7793600e-04
   5.4100000e+02   1.5827439e-04
   5.4200000e+02   1.3875125e-04
   5.4300000e+02   1.1983470e-04
   5.4400000e+02   1.0197105e-04
   5.4500000e+02   8.5573617e-05
   5.4600000e+02   7.1012675e-05
   5.4700000e+02   5.8606578e-05
   5.4800000e+02   4.8614384e-05
   5.4900000e+02   4.1230094e-05
   5.5000000e+02   3.6578644e-05
   5.5100000e+02   3.4713717e-05
   5.5200000e+02   3.5617416e-05
   5.5300000e+02   3.9201759e-05
   5.5400000e+02   4.5311942e-05
   5.5500000e+02   5.3731256e-05
   5.5600000e+02   6.4187499e-05
   5.5700000e+02   7.6360702e-05
   5.5800000e+02   8.9891956e-05
   5.5900000e+02   1.0439309e-04
   5.6000000e+02   1.1945694e-04
   5.6100000e+02   1.3466798e-04
   5.6200000e+02   1.4961294e-04
   5.6300000e+02   1.6389131e-04
   5.6400000e+02   1.7712525e-04
   5.6500000e+02   1.8896892e-04
   5.6600000e+02   1.9911675e-04
   5.6700000e+02   2.0731063e-04
   5.6800000e+02   2.1334583e-04
   5.6900000e+02   2.1707543e-04
   5.7000000e+02   2.1841327e-04
   5.7100000e+02   2.1733528e-04
   5.7200000e+02   2.1387932e-04
   5.7300000e+02   2.0814334e-04
   5.7400000e+02   2.0028210e-04
   5.7500000e+02   1.9050251e-04
   5.7600000e+02   1.7905767e-04
   5.7700000e+02   1.6623981e-04
   5.7800000e+02   1.5237240e-04
   5.7900000e+02   1.3780146e-04
   5.8000000e+02   1.2288650e-04
   5.8100000e+02   1.0799114e-04
   5.8200000e+02   9.3473837e-05
   5.8300000e+02   7.9678771e-05
   5.8400000e+02   6.6927274e-05
   5.8500000e+02   5.5509913e-05
   5.8600000e+02   4.5679475e-05
   5.8700000e+02   3.7644996e-05
   5.8800000e+02   3.1566997e-05
   5.8900000e+02   2.7554016e-05
   5.9000000e+02   2.5660519e-05
   5.9100000e+02   2.5886226e-05
   5.9200000e+02   2.8176852e-05
   5.9300000e+02   3.2426225e-05
   5.9400000e+02   3.8479702e-05
   5.9500000e+02   4.6138796e-05
   5.9600000e+02   5.5166859e-05
   5.9700000e+02   6.5295666e-05
   5.9800000e+02   7.6232726e-05
   5.9900000e+02   8.7669109e-05
   6.0000000e+02   9.9287586e-05
   6.0100000e+02   1.1077086e-04
   6.0200000e+02   1.2180970e-04
   6.0300000e+02   1.3211072e-04
   6.0400000e+02   1.4140364e-04
   6.0500000e+02   1.4944792e-04
   6.0600000e+02   1.5603839e-04
   6.0700000e+02   1.6101003e-04
   6.0800000e+02   1.6424159e-04
   6.0900000e+02   1.6565802e-04
   6.1000000e+02   1.6523172e-04
   6.1100000e+02   1.6298254e-04
   6.1200000e+02   1.5897660e-04
   6.1300000e+02   1.5332389e-04
   6.1400000e+02   1.4617485e-04
   6.1500000e+02   1.3771592e-04
   6.1600000e+02   1.2816432e-04
   6.1700000e+02   1.1776205e-04
   6.1800000e+02   1.0676936e-04
   6.1900000e+02   9.5457929e-05
   6.2000000e+02   8.4103739e-05
   6.2100000e+02   7.2980061e-05
   6.2200000e+02   6.2350533e-05
   6.2300000e+02   5.2462618e-05
   6.2400000e+02   4.3541555e-05
   6.2500000e+02   3.5784967e-05
   6.2600000e+02   2.9358233e-05
   6.2700000e+02   2.4390755e-05
   6.2800000e+02   2.0973173e-05
   6.2900000e+02   1.9155608e-05
   6.3000000e+02   1.8946953e-05
   6.3100000e+02   2.0315217e-05
   6.3200000e+02   2.3188895e-05
   6.3300000e+02   2.7459323e-05
   6.3400000e+02   3.2983944e-05
   6.3500000e+02   3.9590390e-05
   6.3600000e+02   4.7081259e-05
   6.3700000e+02   5.5239470e-05
   6.3800000e+02   6.3834046e-05
   6.3900000e+02   7.2626175e-05
   6.4000000e+02   8.1375385e-05
   6.4100000e+02   8.9845687e-05
   6.4200000e+02   9.7811521e-05
   6.4300000e+02   1.0506336e-04
   6.4400000e+02   1.1141282e-04
   6.4500000e+02   1.1669719e-04
   6.4600000e+02   1.2078324e-04
   6.4700000e+02   1.2357017e-04
   6.4800000e+02   1.2499182e-04
   6.4900000e+02   1.2501780e-04
   6.5000000e+02   1.2365384e-04
   6.5100000e+02   1.2094115e-04
   6.5200000e+02   1.1695482e-04
   6.5300000e+02   1.1180152e-04
   6.5400000e+02   1.0561628e-04
   6.5500000e+02   9.8558664e-05
   6.5600000e+02   9.0808373e-05
   6.5700000e+02   8.2560358e-05
   6.5800000e+02   7.4019635e-05
   6.5900000e+02   6.5395907e-05
   6.6000000e+02   5.6898144e-05
   6.6100000e+02   4.8729262e-05
   6.6200000e+02   4.1081026e-05
   6.6300000e+02   3.4129315e-05
   6.6400000e+02   2.8029858e-05
   6.6500000e+02   2.2914552e-05
   6.6600000e+02   1.8888434e-05
   6.6700000e+02   1.6027384e-05
   6.6800000e+02   1.4376612e-05
   6.6900000e+02   1.3949937e-05
   6.7000000e+02   1.4729887e-05
   6.7100000e+02   1.6668589e-05
   6.7200000e+02   1.9689420e-05
   6.7300000e+02   2.3689368e-05
   6.7400000e+02   2.8542031e-05
   6.7500000e+02   3.4101162e-05
   6.7600000e+02   4.0204671e-05
   6.7700000e+02   4.6678974e-05
   6.7800000e+02   5.3343565e-05
   6.7900000e+02   6.0015702e-05
   6.8000000e+02   6.6515087e-05
   6.8100000e+02   7.2668406e-05
   6.8200000e+02   7.8313641e-05
   6.8300000e+02   8.3304023e-05
   6.8400000e+02   8.7511552e-05
   6.8500000e+02   9.0829983e-05
   6.8600000e+02   9.3177227e-05
   6.8700000e+02   9.4497102e-05
   6.8800000e+02   9.4760400e-05
   6.8900000e+02   9.3965262e-05
   6.9000000e+02   9.2136847e-05
   6.9100000e+02   8.9326328e-05
   6.9200000e+02   8.5609231e-05
   6.9300000e+02   8.1083190e-05
   6.9400000e+02   7.5865158e-05
   6.9500000e+02   7.0088179e-05
   6.9600000e+02   6.3897781e-05
   6.9700000e+02   5.7448106e-05
   6.9800000e+02   5.0897874e-05
   6.9900000e+02   4.4406281e-05
   7.0000000e+02   3.8128936e-05
   7.0100000e+02   3.2213953e-05
   7.0200000e+02   2.6798273e-05
   7.0300000e+02   2.2004325e-05
   7.0400000e+02   1.7937104e-05
   7.0500000e+02   1.4681727e-05
   7.0600000e+02   1.2301526e-05
   7.0700000e+02   1.0836728e-05
   7.0800000e+02   1.0303738e-05
   7.0900000e+02   1.0695039e-05
   7.1000000e+02   1.1979706e-05
   7.1100000e+02   1.4104509e-05
   7.1200000e+02   1.6995571e-05
   7.1300000e+02   2.0560535e-05
   7.1400000e+02   2.4691165e-05
   7.1500000e+02   2.9266329e-05
   7.1600000e+02   3.4155261e-05
   7.1700000e+02   3.9221034e-05
   7.1800000e+02   4.4324137e-05
   7.1900000e+02   4.9326070e-05
   7.2000000e+02   5.4092870e-05
   7.2100000e+02   5.8498465e-05
   7.2200000e+02   6.2427781e-05
   7.2300000e+02   6.5779537e-05
   7.2400000e+02   6.8468628e-05
   7.2500000e+02   7.0428085e-05
   7.2600000e+02   7.1610524e-05
   7.2700000e+02   7.1989090e-05
   7.2800000e+02   7.1557854e-05
   7.2900000e+02   7.0331673e-05
   7.3000000e+02   6.8345527e-05
   7.3100000e+02   6.5653340e-05
   7.3200000e+02   6.2326345e-05
   7.3300000e+02   5.8451023e-05
   7.3400000e+02   5.4126688e-05
   7.3500000e+02   4.9462774e-05
   7.3600000e+02   4.4575901e-05
   7.3700000e+02   3.9586807e-05
   7.3800000e+02   3.4617207e-05
   7.3900000e+02   2.9786680e-05
   7.4000000e+02   2.5209649e-05
   7.4100000e+02   2.0992538e-05
   7.4200000e+02   1.7231169e-05
   7.4300000e+02   1.4008469e-05
   7.4400000e+02   1.1392535e-05
   7.4500000e+02   9.4351049e-06
   7.4600000e+02   8.1704647e-06
   7.4700000e+02   7.6148177e-06
   7.4800000e+02   7.7661210e-06
   7.4900000e+02   8.6043898e-06
   7.5000000e+02   1.0092454e-05
   7.5100000e+02   1.2177141e-05
   7.5200000e+02   1.4790852e-05
   7.5300000e+02   1.7853484e-05
   7.5400000e+02   2.1274639e-05
   7.5500000e+02   2.4956071e-05
   7.5600000e+02   2.8794297e-05
   7.5700000e+02   3.2683305e-05
   7.5800000e+02   3.6517292e-05
   7.5900000e+02   4.0193353e-05
   7.6000000e+02   4.3614070e-05
   7.6100000e+02   4.6689915e-05
   7.6200000e+02   4.9341425e-05
   7.6300000e+02   5.1501094e-05
   7.6400000e+02   5.3114921e-05
   7.6500000e+02   5.4143613e-05
   7.6600000e+02   5.4563377e-05
   7.6700000e+02   5.4366317e-05
   7.6800000e+02   5.3560419e-05
   7.6900000e+02   5.2169126e-05
   7.7000000e+02   5.0230530e-05
   7.7100000e+02   4.7796201e-05
   7.7200000e+02   4.4929681e-05
   7.7300000e+02   4.1704702e-05
   7.7400000e+02   3.8203166e-05
   7.7500000e+02   3.4512935e-05
   7.7600000e+02   3.0725516e-05
   7.7700000e+02   2.6933669e-05
   7.7800000e+02   2.3229024e-05
   7.7900000e+02   1.9699759e-05
   7.8000000e+02   1.6428395e-05
   7.8100000e+02   1.3489768e-05
   7.8200000e+02   1.0949227e-05
   7.8300000e+02   8.8610939e-06
   7.8400000e+02   7.2674306e-06
   7.8500000e+02   6.1971357e-06
   7.8600000e+02   5.6653882e-06
   7.8700000e+02   5.6734498e-06
   7.8800000e+02   6.2088258e-06
   7.8900000e+02   7.2457744e-06
   7.9000000e+02   8.7461470e-06
   7.9100000e+02   1.0660534e-05
   7.9200000e+02   1.2929683e-05
   7.9300000e+02   1.5486144e-05
   7.9400000e+02   1.8256108e-05
   7.9500000e+02   2.1161376e-05
   7.9600000e+02   2.4121415e-05
   7.9700000e+02   2.7055448e-05
   7.9800000e+02   2.9884514e-05
   7.9900000e+02   3.2533460e-05
   8.0000000e+02   3.4932801e-05
   8.0100000e+02   3.7020419e-05
   8.0200000e+02   3.8743043e-05
   8.0300000e+02   4.0057480e-05
   8.0400000e+02   4.0931585e-05
   8.0500000e+02   4.1344919e-05
   8.0600000e+02   4.1289114e-05
   8.0700000e+02   4.0767912e-05
   8.0800000e+02   3.9796909e-05
   8.0900000e+02   3.8402985e-05
   8.1000000e+02   3.6623466e-05
   8.1100000e+02   3.4505027e-05
   8.1200000e+02   3.2102368e-05
   8.1300000e+02   2.9476710e-05
   8.1400000e+02   2.6694145e-05
   8.1500000e+02   2.3823877e-05
   8.1600000e+02   2.0936419e-05
   8.1700000e+02   1.8101771e-05
   8.1800000e+02   1.5387646e-05
   8.1900000e+02   1.2857773e-05
   8.2000000e+02   1.0570322e-05
   8.2100000e+02   8.5765037e-06
   8.2200000e+02   6.9193536e-06
   8.2300000e+02   5.6327499e-06
   8.2400000e+02   4.7406747e-06
   8.2500000e+02   4.2567386e-06
   8.2600000e+02   4.1839774e-06
   8.2700000e+02   4.5149196e-06
   8.2800000e+02   5.2319231e-06
   8.2900000e+02   6.3077651e-06
   8.3000000e+02   7.7064692e-06
   8.3100000e+02   9.3843444e-06
   8.3200000e+02   1.1291206e-05
   8.3300000e+02   1.3371747e-05
   8.3400000e+02   1.5567018e-05
   8.3500000e+02   1.7815983e-05
   8.3600000e+02   2.0057108e-05
   8.3700000e+02   2.2229934e-05
   8.3800000e+02   2.4276605e-05
   8.3900000e+02   2.6143313e-05
   8.4000000e+02   2.7781610e-05
   8.4100000e+02   2.9149572e-05
   8.4200000e+02   3.0212780e-05
   8.4300000e+02   3.0945089e-05
   8.4400000e+02   3.1329186e-05
   8.4500000e+02   3.1356907e-05
   8.4600000e+02   3.1029318e-05
   8.4700000e+02   3.0356557e-05
   8.4800000e+02   2.9357455e-05
   8.4900000e+02   2.8058930e-05
   8.5000000e+02   2.6495189e-05
   8.5100000e+02   2.4706751e-05
   8.5200000e+02   2.2739331e-05
   8.5300000e+02   2.0642594e-05
   8.5400000e+02   1.8468838e-05
   8.5500000e+02   1.6271620e-05
   8.5600000e+02   1.4104369e-05
   8.5700000e+02   1.2019030e-05
   8.5800000e+02   1.0064755e-05
   8.5900000e+02   8.2866885e-06
   8.6000000e+02   6.7248702e-06
   8.6100000e+02   5.4132854e-06
   8.6200000e+02   4.3790810e-06
   8.6300000e+02   3.6419683e-06
   8.6400000e+02   3.2138232e-06
   8.6500000e+02   3.0984921e-06
   8.6600000e+02   3.2918056e-06
   8.6700000e+02   3.7817960e-06
   8.6800000e+02   4.5491115e-06
   8.6900000e+02   5.5676126e-06
   8.7000000e+02   6.8051333e-06
   8.7100000e+02   8.2243860e-06
   8.7200000e+02   9.7839841e-06
   8.7300000e+02   1.1439555e-05
   8.7400000e+02   1.3144913e-05
   8.7500000e+02   1.4853266e-05
   8.7600000e+02   1.6518412e-05
   8.7700000e+02   1.8095918e-05
   8.7800000e+02   1.9544220e-05
   8.7900000e+02   2.0825651e-05
   8.8000000e+02   2.1907344e-05
   8.8100000e+02   2.2762005e-05
   8.8200000e+02   2.3368530e-05
   8.8300000e+02   2.3712459e-05
   8.8400000e+02   2.3786253e-05
   8.8500000e+02   2.3589389e-05
   8.8600000e+02   2.3128272e-05
   8.8700000e+02   2.2415981e-05
   8.8800000e+02   2.1471838e-05
   8.8900000e+02   2.0320830e-05
   8.9000000e+02   1.8992889e-05
   8.9100000e+02   1.7522063e-05
   8.9200000e+02   1.5945586e-05
   8.9300000e+02   1.4302888e-05
   8.9400000e+02   1.2634551e-05
   8.9500000e+02   1.0981264e-05
   8.9600000e+02   9.3827779e-06
   8.9700000e+02   7.8769081e-06
   8.9800000e+02   6.4985931e-06
   8.9900000e+02   5.2790445e-06
   9.0000000e+02   4.2450021e-06
   9.0100000e+02   3.4181135e-06
   9.0200000e+02   2.8144533e-06
   9.0300000e+02   2.4441898e-06
   9.0400000e+02   2.3114086e-06
   9.0500000e+02   2.4140929e-06
   9.0600000e+02   2.7442598e-06
   9.0700000e+02   3.2882479e-06
   9.0800000e+02   4.0271449e-06
   9.0900000e+02   4.9373435e-06
   9.1000000e+02   5.9912091e-06
   9.1100000e+02   7.1578417e-06
   9.1200000e+02   8.4039099e-06
   9.1300000e+02   9.6945348e-06
   9.1400000e+02   1.0994202e-05
   9.1500000e+02   1.2267678e-05
   9.1600000e+02   1.3480902e-05
   9.1700000e+02   1.4601842e-05
   9.1800000e+02   1.5601281e-05
   9.1900000e+02   1.6453526e-05
   9.2000000e+02   1.7137012e-05
   9.2100000e+02   1.7634794e-05
   9.2200000e+02   1.7934918e-05
   9.2300000e+02   1.8030654e-05
   9.2400000e+02   1.7920593e-05
   9.2500000e+02   1.7608611e-05
   9.2600000e+02   1.7103696e-05
   9.2700000e+02   1.6419646e-05
   9.2800000e+02   1.5574651e-05
   9.2900000e+02   1.4590765e-05
   9.3000000e+02   1.3493290e-05
   9.3100000e+02   1.2310088e-05
   9.3200000e+02   1.1070830e-05
   9.3300000e+02   9.8062137e-06
   9.3400000e+02   8.5471688e-06
   9.3500000e+02   7.3240617e-06
   9.3600000e+02   6.1659290e-06
   9.3700000e+02   5.0997555e-06
   9.3800000e+02   4.1498133e-06
   9.3900000e+02   3.3370810e-06
   9.4000000e+02   2.6787536e-06
   9.4100000e+02   2.1878571e-06
   9.4200000e+02   1.8729738e-06
   9.4300000e+02   1.7380853e-06
   9.4400000e+02   1.7825355e-06
   9.4500000e+02   2.0011120e-06
   9.4600000e+02   2.3842424e-06
   9.4700000e+02   2.9183001e-06
   9.4800000e+02   3.5860083e-06
   9.4900000e+02   4.3669318e-06
   9.5000000e+02   5.2380431e-06
   9.5100000e+02   6.1743461e-06
   9.5200000e+02   7.1495415e-06
   9.5300000e+02   8.1367160e-06
   9.5400000e+02   9.1090381e-06
   9.5500000e+02   1.0040441e-05
   9.5600000e+02   1.0906279e-05
   9.5700000e+02   1.1683932e-05
   9.5800000e+02   1.2353361e-05
   9.5900000e+02   1.2897577e-05
   9.6000000e+02   1.3303037e-05
   9.6100000e+02   1.3559935e-05
   9.6200000e+02   1.3662407e-05
   9.6300000e+02   1.3608621e-05
   9.6400000e+02   1.3400767e-05
   9.6500000e+02   1.3044947e-05
   9.6600000e+02   1.2550962e-05
   9.6700000e+02   1.1932012e-05
   9.6800000e+02   1.1204310e-05
   9.6900000e+02   1.0386626e-05
   9.7000000e+02   9.4997730e-06
   9.7100000e+02   8.5660459e-06
   9.7200000e+02   7.6086330e-06
   9.7300000e+02   6.6510108e-06
   9.7400000e+02   5.7163410e-06
   9.7500000e+02   4.8268837e-06
   9.7600000e+02   4.0034424e-06
   9.7700000e+02   3.2648527e-06
   9.7800000e+02   2.6275299e-06
   9.7900000e+02   2.1050838e-06
   9.8000000e+02   1.7080105e-06
   9.8100000e+02   1.4434683e-06
   9.8200000e+02   1.3151419e-06
   9.8300000e+02   1.3231968e-06
   9.8400000e+02   1.4643246e-06
   9.8500000e+02   1.7318761e-06
   9.8600000e+02   2.1160776e-06
   9.8700000e+02   2.6043242e-06
   9.8800000e+02   3.1815409e-06
   9.8900000e+02   3.8306022e-06
   9.9000000e+02   4.5327978e-06
   9.9100000e+02   5.2683318e-06
   9.9200000e+02   6.0168435e-06
   9.9300000e+02   6.7579346e-06
   9.9400000e+02   7.4716902e-06
   9.9500000e+02   8.1391804e-06
   9.9600000e+02   8.7429292e-06
   9.9700000e+02   9.2673400e-06
   9.9800000e+02   9.6990676e-06
   9.9900000e+02   1.0027327e-05
   1.0000000e+03   1.0244131e-05
   1.0010000e+03   1.0344459e-05
   1.0020000e+03   1.0326338e-05
   1.0030000e+03   1.0190853e-05
   1.0040000e+03   9.9420791e-06
   1.0050000e+03   9.5869285e-06
   1.0060000e+03   9.1349404e-06
   1.0070000e+03   8.5979978e-06
   1.0080000e+03   7.9899922e-06
   1.0090000e+03   7.3264402e-06
   1.0100000e+03   6.6240653e-06
   1.0110000e+03   5.9003534e-06
   1.0120000e+03   5.1730966e-06
   1.0130000e+03   4.4599340e-06
   1.0140000e+03   3.7779043e-06
   1.0150000e+03   3.1430189e-06
   1.0160000e+03   2.5698681e-06
   1.0170000e+03   2.0712682e-06
   1.0180000e+03   1.6579597e-06
   1.0190000e+03   1.3383621e-06
   1.0200000e+03   1.1183921e-06
   1.0210000e+03   1.0013470e-06
   1.0220000e+03   9.8785792e-07


==> plotdata/alg6_graphs.dat <==
   1.0220000e+03
   6.5100000e+02
   4.9700000e+02
   8.5700000e+02
   6.7700000e+02
   6.1100000e+02
   1.5220000e+03
   6.3900000e+02
   5.4400000e+02
   6.7200000e+02
   5.1900000e+02
   6.1100000e+02
   7.3200000e+02
   8.5200000e+02
   8.3900000e+02
   8.7800000e+02
   4.8100000e+02
   6.6300000e+02
   4.8400000e+02
   8.3700000e+02
   5.2600000e+02
   9.3400000e+02
   1.1380000e+03
   8.3200000e+02
   8.6300000e+02
   9.5000000e+02
   1.3880000e+03
   5.3200000e+02
   5.5300000e+02
   1.4570000e+03
   6.3700000e+02
   5.9800000e+02
   8.6300000e+02
   5.3700000e+02
   9.8000000e+02
   8.8500000e+02
   5.2000000e+02
   6.5100000e+02
   8.1200000e+02
   5.7000000e+02
   5.0300000e+02
   9.6100000e+02
   5.2300000e+02
   4.9600000e+02
   5.9400000e+02
   6.9500000e+02
   7.6600000e+02
   7.1800000e+02
   9.6200000e+02
   4.7100000e+02
   6.8500000e+02
   4.9700000e+02
   1.0670000e+03
   7.8300000e+02
   5.2800000e+02
   4.9100000e+02
   7.7200000e+02
   6.4200000e+02
   5.3100000e+02
   5.3500000e+02
   6.2300000e+02
   5.8600000e+02
   1.0350000e+03
   5.2600000e+02
   5.5700000e+02
   5.7300000e+02
   9.7800000e+02
   5.4000000e+02
   9.5100000e+02
   5.3500000e+02
   5.4700000e+02
   6.0000000e+02
   4.9100000e+02
   6.2100000e+02
   7.0000000e+02
   6.0200000e+02
   6.2600000e+02
   8.6000000e+02
   5.3600000e+02
   4.9200000e+02
   6.9200000e+02
   5.8700000e+02
   5.6900000e+02
   4.8000000e+02
   6.0300000e+02
   6.8800000e+02
   7.7700000e+02
   4.9400000e+02
   6.6100000e+02
   5.1900000e+02
   6.0400000e+02
   6.0000000e+02
   7.4900000e+02
   9.4100000e+02
   8.4900000e+02
   6.0500000e+02
   8.9300000e+02
   5.3600000e+02
   5.4800000e+02
   5.7100000e+02

